The Complete Infrared View of Active Galactic Nuclei from the 70-month Swift/BAT Catalog

We systematically investigate the near- (NIR) to far-infrared (FIR) photometric properties of a nearly complete sample of local active galactic nuclei (AGN) detected in the Swift/Burst Alert Telescope (BAT) all-sky ultra hard X-ray (14-195 keV) survey. Out of 606 non-blazar AGN in the Swift/BAT 70-month catalog at high galactic latitude of $|b|>10^{\circ}$, we obtain IR photometric data of 604 objects by cross-matching the AGN positions with catalogs from the WISE, AKARI, IRAS, and Herschel infrared observatories. We find a good correlation between the ultra-hard X-ray and mid-IR (MIR) luminosities over five orders of magnitude ($41 < \log (L_{14-195}/{\rm erg}~{\rm s}^{-1})< 46$). Informed by previous measures of the intrinsic spectral energy distribution of AGN, we find FIR pure-AGN candidates whose FIR emission is thought to be AGN-dominated with low starformation activity. We demonstrate that the dust covering factor decreases with the bolometric AGN luminosity, confirming the luminosity-dependent unified scheme. We also show that the completeness of the WISE color-color cut in selecting Swift/BAT AGN increases strongly with 14-195 keV luminosity.

==> table_MRT.txt <==
Title: The complete infrared view of active galactic nuclei from the 70-month Swift/BAT catalog
Authors: K. Ichikawa et al.
Table: IR and 14-195 keV X-ray properties of the Swift/BAT 70-month AGN catalog
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---     No.        Source No. of the Swift/BAT 70 month catalog
   6- 29 A24    ---     name       Object name
  31- 43 F13.7  ---     redshift   Redshift
  45- 49 F5.3   Jy      f3.4       ? 3.4 um flux density
  51- 55 F5.3   Jy      f4.6       ? 4.6 um flux density
  57- 62 F6.3   Jy      f12        ? 12 um flux density
  64- 69 F6.3   Jy      f22        ? 22 um flux density
  71- 77 F7.3   Jy      f70        ? 70 um flux density
  79- 85 F7.3   Jy      f90        ? 90 um flux density
  87- 93 F7.3   Jy      f140       ? 140 um flux density
  95-101 F7.3   Jy      f160       ? 160 um flux density
 103-108 F6.3   Jy      f250       ? 250 um flux density
 110-115 F6.3   Jy      f350       ? 350 um flux density
 117-122 F6.3   Jy      f500       ? 500 um flux density
 124-137 A14    ---     IRcatalog  IR reference catalogs of 12, 22, 70, 90, and 160 um (1)
 139-143 F5.2   ---     L3.4       ? 3.4 um logarithmic IR luminosity
 145-149 F5.2   ---     L4.6       ? 4.6 um logarithmic IR luminosity
 151-155 F5.2   ---     L12        ? 12 um logarithmic IR luminosity
 157-161 F5.2   ---     L22        ? 22 um  logarithmic IR luminosity
 163-167 F5.2   ---     L70        ? 70 um  logarithmic IR luminosity
 169-173 F5.2   ---     L90        ? 90 um  logarithmic IR luminosity
 175-179 F5.2   ---     L140       ? 140 um  logarithmic IR luminosity
 181-185 F5.2   ---     L160       ? 160 um  logarithmic IR luminosity
 187-191 F5.2   ---     L250       ? 250 um  logarithmic IR luminosity
 193-197 F5.2   ---     L350       ? 350 um  logarithmic IR luminosity
 199-203 F5.2   ---     L500       ? 500 um  logarithmic IR luminosity
 205-209 F5.3   ---     C12        ? 12 um covering factor based on the correction of Stalevski et al. (2016)
 211-215 F5.3   ---     C22        ? 22 um covering factor based on the correction of Stalevski et al. (2016)
--------------------------------------------------------------------------------
Note (1):
A  = AKARI PSC
H  = Herschel/PACS
If = IRAS Faint Source Catalog
Ip = IRAS Point Source Catalog
W  = WISE
X  = Non Detection
--------------------------------------------------------------------------------
   2 Fairall 1203                 0.0584000                             0.196                                              (X,X,If,X,X)                           43.87                                                 
   3 NGC 7811                     0.0255000 0.015 0.015  0.052  0.103   0.456                                              (W,W,If,X,X)   43.31 43.17 43.28 43.32 43.50                                     0.404 0.418 
   6 Mrk 335                      0.0258000 0.072 0.099  0.163  0.312   0.309                   0.150  0.068               (W,W,H,X,H)    43.98 43.99 43.79 43.81 43.30             42.63 42.09             0.507 0.515 
   7 2MASX J00091156-0036551      0.0733000 0.005 0.008                                                                    (X,X,X,X,X)    43.80 43.85                                                                   
  10 2MASX J00210753-1910056      0.0956000 0.011 0.013  0.023  0.054                                                      (W,W,X,X,X)    44.35 44.30 44.12 44.23                                           0.222 0.230 
  14 2MASX J00264073-5309479      0.0629000 0.009 0.009  0.013  0.024                                                      (W,W,X,X,X)    43.89 43.77 43.49 43.50                                           0.218 0.218 
  16 [HB89] 0026+129              0.1420000 0.013 0.017  0.028  0.048                                                      (W,W,X,X,X)    44.78 44.78 44.58 44.55                                           0.228 0.226 
  17 ESO112-6                     0.0290000 0.010 0.007  0.025  0.049   1.019   1.183                                      (W,W,Ip,A,X)   43.22 42.95 43.09 43.11 43.96 43.88                               0.297 0.302 
  19 2MASX J00341665-7905204      0.0740000 0.022 0.033  0.082  0.152                                                      (W,W,X,X,X)    44.41 44.46 44.44 44.44                                           0.490 0.491 
  20 2MASX J00343284-0424117      0.2130000 0.001 0.003  0.010  0.027                                                      (W,W,X,X,X)    44.19 44.45 44.51 44.69                                           0.219 0.226 
  22 CGCG 535-012                 0.0476000              0.042  0.089   0.145                          0.178         0.061 (W,W,H,X,X)                43.74 43.81 43.52                   43.06       42.29 0.278 0.290 
  24 Mrk 344                      0.0249000 0.008 0.008  0.018  0.054                                                      (W,W,X,X,X)    43.00 42.84 42.82 43.01                                           0.286 0.329 
  28 NGC 235A                     0.0222000 0.029 0.029  0.120  0.390   2.337                   2.613  0.955  0.399        (W,W,H,X,H)    43.45 43.32 43.52 43.77 44.05             43.74 43.11 42.58       0.351 0.449 
  29 2MASX J00430184+3017195      0.0510000 0.009 0.012  0.037  0.110   0.410   0.379                                      (W,W,If,A,X)   43.70 43.67 43.75 43.97 44.07 43.89                               0.487 0.616 
  30 2MASX J00423991+3017515      0.1408000 0.010 0.013  0.025  0.067                                                      (W,W,X,X,X)    44.66 44.65 44.52 44.68                                           0.263 0.292 
  31 MCG -02-02-095               0.0189000 0.005 0.003  0.015  0.047   0.081                                              (W,W,H,X,X)    42.53 42.23 42.49 42.71 42.45                                     0.379 0.476 
  32 ESP 39607                    0.2013000 0.002 0.004  0.024  0.074                                                      (W,W,X,X,X)    44.29 44.53 44.84 45.07                                           0.253 0.285 
  34 MCG +05-03-013               0.0360000 0.016 0.013  0.039  0.102   0.825   1.020           1.890  1.135  0.512  0.158 (W,W,H,A,H)    43.61 43.41 43.46 43.62 44.03 44.01       44.03 43.61 43.12 42.45 0.344 0.399 
  36 Mrk 1148                     0.0640000 0.005 0.007  0.013  0.020                                                      (W,W,X,X,X)    43.67 43.67 43.52 43.43                                           0.203 0.201 
  39 [HB89] 0052+251              0.1550000 0.012 0.017  0.038  0.083                                                      (W,W,X,X,X)    44.84 44.85 44.79 44.87                                           0.236 0.245 
  43 Mrk 352                      0.0149000              0.011  0.016                                  0.127               (W,W,X,X,X)                42.14 42.05                         41.88             0.212 0.209 
  44 ESO 195-IG 021 NED03         0.0483000 0.009 0.009  0.032  0.082   0.411                   0.824  0.415  0.194  0.072 (W,W,H,X,H)    43.65 43.53 43.64 43.79 43.99             43.93 43.44 42.96 42.38 0.323 0.366 
  45 2MASX J01012440-0308399      0.0694000 0.006 0.007  0.014  0.023                                                      (W,W,X,X,X)    43.79 43.72 43.62 43.56                                           0.231 0.226 
  49 MCG -07-03-007               0.0302000 0.013 0.011  0.048  0.156   0.313                   0.457  0.206  0.094        (W,W,H,X,H)    43.38 43.19 43.40 43.65 43.45             43.25 42.71 42.23       0.376 0.488 
  50 ESO 243- G 026               0.0193000 0.009 0.009  0.028  0.059   0.512   0.638                                      (W,W,Ip,A,X)   42.83 42.69 42.77 42.83 43.30 43.25                               0.490 0.523 
  51 2MASX J01053882-1416133      0.0660000 0.010 0.018  0.058  0.131                                                      (W,W,X,X,X)    43.97 44.08 44.19 44.27                                           0.316 0.340 
  52 HE 0103-3447                 0.0570000 0.005 0.005  0.010  0.021                                                      (W,W,X,X,X)    43.53 43.43 43.28 43.35                                           0.283 0.297 
  53 2MASX J01064523+0638015      0.0410000              0.043  0.129   0.150                          0.036               (W,W,H,X,X)                43.63 43.84 43.40                   42.23             0.358 0.440 
  55 2MASX J01073963-1139117      0.0475000 0.007 0.010  0.047  0.153   0.491                   0.715  0.270  0.129  0.047 (W,W,H,X,H)    43.55 43.53 43.80 44.05 44.05             43.85 43.24 42.77 42.18 0.441 0.576 
  57 3C 033                       0.0597000 0.006 0.008  0.038  0.113                                                      (W,W,X,X,X)    43.63 43.63 43.91 44.12                                           0.250 0.277 
  58 NGC 424                      0.0118000 0.180 0.309  0.771  1.435   1.687   1.181   2.430   1.602  1.004  0.483  0.177 (W,W,H,A,H)    43.69 43.80 43.78 43.78 43.35 43.09 43.21 42.97 42.57 42.11 41.52 0.743 0.747 
  60 Mrk 975                      0.0496000 0.035 0.048  0.140  0.319   0.806   0.835           1.279  0.464  0.229  0.093 (W,W,H,A,H)    44.26 44.26 44.31 44.40 44.30 44.21       44.14 43.51 43.06 42.51 0.599 0.662 
  61 Mrk 1152                     0.0527000 0.021 0.023  0.055  0.114                                                      (W,W,X,X,X)    44.08 44.00 43.96 44.01                                           0.246 0.253 
  62 IC 1657                      0.0120000 0.022 0.014  0.059  0.129   2.895   2.930   5.480   3.950  3.035  1.509  0.607 (W,W,H,A,H)    42.80 42.48 42.67 42.75 43.60 43.50 43.58 43.38 43.07 42.62 42.07 0.546 0.595 
  63 NGC 454E                     0.0121000 0.043 0.045  0.119  0.338   1.407                                              (W,W,If,X,X)   43.09 42.99 42.99 43.18 43.33                                     0.715 0.824 
  69 [HB89] 0119-286              0.1160000 0.022 0.031  0.057  0.120                                                      (W,W,X,X,X)    44.84 44.84 44.69 44.76                                           0.273 0.284 
  70 MCG +08-03-018               0.0204000 0.013 0.021  0.133  0.583   0.684   0.588                                      (W,W,Ip,A,X)   43.02 43.11 43.50 43.87 43.48 43.27                               0.520 0.761 
  72 NGC 526A                     0.0191000 0.065 0.074  0.140  0.307   0.201                   0.291  0.194               (W,W,H,X,H)    43.67 43.60 43.46 43.54 42.85             42.65 42.28             0.362 0.390 
  73 Fairall 9                    0.0470000 0.073 0.109  0.264  0.468   0.532                   0.611  0.200  0.099        (W,W,H,X,H)    44.53 44.57 44.54 44.52 44.07             43.78 43.10 42.64       0.301 0.297 
  74 NGC 513                      0.0195000 0.029 0.022  0.099  0.212   2.862   2.533   4.805   4.143  1.445  0.630  0.199 (W,W,H,A,H)    43.34 43.10 43.33 43.39 44.02 43.86 43.95 43.82 43.17 42.67 42.01 0.579 0.623 
  75 1RXS J012556.6+351039        0.3120000 0.016 0.023  0.033  0.077                                                      (W,W,X,X,X)    45.65 45.67 45.41 45.52                                           0.274 0.292 
  76 RHS 10                       0.1110000 0.002 0.003  0.005                                                             (W,X,X,X,X)    43.81 43.78 43.58                                                 0.200       
  77 Mrk 359                      0.0174000 0.026 0.028  0.104  0.270   1.468   1.282   2.581   1.473  0.488  0.187  0.062 (W,W,H,A,H)    43.20 43.10 43.25 43.40 43.63 43.46 43.58 43.28 42.60 42.04 41.40 0.517 0.597 
  78 MCG -03-04-072               0.0460000 0.019 0.024  0.045  0.092   0.115                   0.225  0.192  0.110        (W,W,H,X,H)    43.93 43.88 43.75 43.79 43.39             43.32 43.06 42.67       0.262 0.269 
  79 CGCG 459-058                 0.0386000 0.008 0.008  0.045  0.117   0.727   1.007                                      (W,W,Ip,A,X)   43.39 43.26 43.59 43.74 44.07 44.07                               0.420 0.495 
  80 2MASX J01290761-6038423      0.2030000 0.002 0.003  0.008  0.038                                                      (W,W,X,X,X)    44.28 44.30 44.36 44.79                                           0.215 0.232 
  81 ESO 244-IG 030               0.0256000 0.011 0.011  0.048  0.124   1.425   1.340           2.207  1.035  0.445  0.140 (W,W,H,A,H)    43.16 43.02 43.26 43.40 43.96 43.82       43.79 43.27 42.76 42.10 0.382 0.443 
  82 2MASX J01302127-4601448      0.1115000 0.002 0.002  0.004  0.011                                                      (W,W,X,X,X)    43.71 43.54 43.49 43.69                                           0.212 0.223 
  83 ESO 353- G 009               0.0165000 0.024 0.018  0.078  0.202   2.306   2.748   4.428                              (W,W,Ip,A,X)   43.11 42.86 43.08 43.23 43.82 43.75 43.76                         0.604 0.704 
  84 NGC 612                      0.0305000              0.102  0.116   1.538   2.604   5.525                              (W,W,Ip,A,X)               43.74 43.53 44.18 44.27 44.40                         0.253 0.235 
  85 2MASX J01344565-0430134      0.0790000 0.011 0.013  0.018  0.036                                                      (W,W,X,X,X)    44.19 44.11 43.85 43.88                                           0.209 0.211 
  87 ESO 297-018                  0.0252000 0.022 0.022  0.071  0.132   0.681   0.672           1.838  1.358  0.631  0.241 (W,W,H,A,H)    43.46 43.31 43.41 43.41 43.63 43.51       43.70 43.37 42.89 42.32 0.244 0.244 
  88 2MASX J01392400+2924067      0.0759000 0.008 0.006  0.036  0.099   0.744   0.895                                      (W,W,Ip,A,X)   43.98 43.77 44.10 44.28 44.69 44.62                               0.372 0.442 
  89 2MASX J01402676-5319389      0.0744000 0.007 0.010  0.027  0.067                                                      (W,W,X,X,X)    43.95 43.94 43.96 44.09                                           0.326 0.363 
  93 NGC 678                      0.0095000 0.053 0.029  0.022  0.040   0.359                                              (W,W,If,X,X)   42.97 42.59 42.04 42.04 42.52                                     0.580 0.576 
  94 2MASX J01492228-5015073      0.0303100 0.011 0.009  0.015  0.029                                                      (W,W,X,X,X)    43.30 43.11 42.89 42.92                                           0.246 0.249 
  95 ESO 354- G 004               0.0335000 0.014 0.012  0.031  0.061   0.204                                              (W,W,If,X,X)   43.50 43.32 43.30 43.33 43.39                                     0.337 0.346 
  96 MCG -01-05-047               0.0172000 0.031 0.031  0.085  0.184   2.403   2.597   6.290   6.131  4.088  1.970  0.808 (W,W,H,A,H)    43.26 43.13 43.15 43.22 43.84 43.76 43.95 43.88 43.51 43.05 42.51 0.489 0.529 
  97 2MASSi J0154403-270701       0.1510000 0.019 0.025  0.046  0.089                                                      (W,W,X,X,X)    45.01 45.01 44.85 44.87                                           0.242 0.245 
  98 1ES 0152+022                 0.0820000 0.009 0.011  0.013  0.024                                                      (W,W,X,X,X)    44.12 44.08 43.73 43.74                                           0.223 0.224 
  99 2MASX J01571097+4715588      0.0483600 0.015 0.016  0.029  0.043                                                      (W,W,X,X,X)    43.85 43.77 43.60 43.51                                           0.248 0.237 
 101 UGC 01479                    0.0164000 0.014 0.010  0.049  0.143   1.748   2.168   3.643   2.665  1.390  0.589  0.180 (W,W,H,A,H)    42.87 42.61 42.87 43.07 43.66 43.64 43.67 43.48 43.00 42.49 41.82 0.513 0.636 
 102 NGC 788                      0.0136000 0.037 0.042  0.142  0.363   0.518                   0.516  0.851  0.363        (W,W,H,X,H)    43.13 43.05 43.17 43.31 42.96             42.60 42.63 42.11       0.296 0.330 
 105 1RXS J020301.2-240213        0.1781000 0.006 0.008  0.014  0.043                                                      (W,W,X,X,X)    44.65 44.65 44.49 44.71                                           0.215 0.230 
 106 Mrk 1018                     0.0424000 0.026 0.030  0.052  0.085   0.068                   0.115  0.190  0.122        (W,W,H,X,H)    43.99 43.92 43.73 43.69 43.09             42.96 42.98 42.64       0.238 0.234 
 107 3C 59                        0.1096000 0.008 0.011  0.032  0.075                                                      (W,W,X,X,X)    44.32 44.35 44.39 44.50                                           0.225 0.234 
 110 MCG +07-05-016               0.0217000 0.014 0.011  0.030  0.065                                                      (W,W,X,X,X)    43.11 42.88 42.91 42.98                                           0.333 0.354 
 111 NVSS J020834-173933          0.1290000              0.026  0.065                                                      (W,W,X,X,X)                44.46 44.59                                           0.248 0.267 
 114 ESO 197- G 027               0.0481000 0.010 0.010  0.045  0.121   0.736   0.620           1.561  0.753  0.355  0.125 (W,W,H,A,H)    43.67 43.56 43.79 43.96 44.24 44.05       44.20 43.69 43.22 42.61 0.513 0.618 
 116 Mrk 590                      0.0264000 0.024 0.020  0.070  0.228   0.545   0.747           1.877  1.474  0.643  0.234 (W,W,H,A,H)    43.53 43.31 43.45 43.69 43.57 43.60       43.75 43.45 42.94 42.35 0.366 0.467 
 117 2MASX J02143730-6430052      0.0740000 0.016 0.018  0.027  0.048                                                      (W,W,X,X,X)    44.28 44.20 43.96 43.94                                           0.251 0.250 
 118 3C 062                       0.1470000 0.002 0.003  0.015  0.047                                                      (W,W,X,X,X)    44.04 44.12 44.34 44.57                                           0.240 0.264 
 122 2MASX J02223523+2508143      0.0620300 0.012 0.013  0.026  0.061                                                      (W,W,X,X,X)    43.98 43.91 43.78 43.89                                           0.239 0.252 
 123 V Zw 232 NOTES02             0.0620000 0.005 0.008  0.020  0.076                                                      (W,W,X,X,X)    43.65 43.66 43.67 43.98                                           0.274 0.339 
 124 PKS 0222-23                  0.2322000 0.003 0.005  0.008  0.018                                                      (W,W,X,X,X)    44.65 44.69 44.51 44.60                                           0.202 0.204 
 126 Fairall 296                  0.0580000              0.033  0.070                                                      (W,W,X,X,X)                43.82 43.89                                           0.260 0.271 
 127 AM 0224-283                  0.0598000 0.010 0.015  0.048  0.155   0.351                                              (W,W,If,X,X)   43.90 43.93 44.01 44.26 44.15                                     0.291 0.357 
 128 MCG +04-06-043               0.0333000 0.026 0.032  0.059  0.108                                                      (W,W,X,X,X)    43.76 43.73 43.58 43.57                                           0.646 0.643 
 129 NGC 931                      0.0167000 0.083 0.129  0.425  0.966   2.521   2.430   5.597   5.331  3.770  1.766  0.685 (W,W,H,A,H)    43.66 43.72 43.82 43.92 43.83 43.71 43.88 43.80 43.45 42.98 42.41 0.416 0.457 
 130 Mrk 1044                     0.0165000 0.041 0.049  0.114  0.186   0.411   0.455                                      (W,W,If,A,X)   43.35 43.30 43.24 43.19 43.07 42.97                               0.579 0.552 
 131 IC 1816                      0.0170000 0.018 0.017  0.114  0.368   1.782   1.473           2.781  1.048  0.403  0.149 (W,W,H,A,H)    43.01 42.86 43.27 43.51 43.70 43.50       43.53 42.91 42.35 41.76 0.566 0.726 
 133 NGC 973                      0.0162000 0.066 0.060  0.080  0.201   1.605   1.704   3.462                              (W,W,Ip,A,X)   43.53 43.37 43.07 43.21 43.64 43.53 43.64                         0.416 0.481 
 134 NGC 985                      0.0430000 0.039 0.052  0.176  0.490   1.296   1.291           1.866  0.951  0.486  0.184 (W,W,H,A,H)    44.17 44.16 44.28 44.46 44.38 44.27       44.18 43.69 43.26 42.68 0.335 0.396 
 135 ESO 416-G002                 0.0592000 0.011 0.010  0.020  0.053                                                      (W,W,X,X,X)    43.91 43.73 43.63 43.78                                           0.218 0.229 
 136 ESO 198-024                  0.0455000 0.018 0.020  0.034  0.065   0.106                          0.057               (W,W,H,X,X)    43.89 43.81 43.62 43.63 43.34                   42.52             0.226 0.227 
 137 2MASX J02384313-6117227      0.0540000              0.020  0.050   0.162                                              (W,W,If,X,X)               43.54 43.68 43.72                                     0.307 0.342 
 138 2MASX J02384897-4038377      0.0618000 0.006 0.009  0.022  0.037                                                      (W,W,X,X,X)    43.72 43.71 43.71 43.67                                           0.238 0.235 
 141 Mrk 595                      0.0270000 0.016 0.016  0.039  0.105   0.389   0.421           0.521  0.295               (W,W,H,A,H)    43.38 43.23 43.21 43.38 43.44 43.37       43.21 42.77             0.345 0.405 
 142 2MASX J02420381+0510061      0.0690000 0.003 0.003  0.018  0.080   0.481   0.468                                      (W,W,Ip,A,X)   43.55 43.39 43.71 44.10 44.41 44.26                               0.275 0.368 
 143 2MASX J02421465+0530361      0.0690000 0.011 0.012  0.019  0.028                                                      (W,W,X,X,X)    44.04 43.97 43.75 43.65                                           0.239 0.230 
 144 NGC 1068                     0.0038000             28.018 91.813 260.777 202.600 200.600 243.340                      (A,A,A,A,A)                44.35 44.60 44.55 44.33 44.14 44.16                   1.000 1.000 
 146 ESO 479- G 031               0.0235000 0.012 0.008  0.010  0.022   0.086                          0.047               (W,W,H,X,X)    43.13 42.82 42.51 42.59 42.67                   41.85             0.257 0.268 
 149 2MASX J02485937+2630391      0.0579000 0.014 0.019  0.070  0.171   1.132   1.398                                      (W,W,Ip,A,X)   44.01 43.99 44.15 44.27 44.62 44.57                               0.277 0.299 
 150 2MASX J02502722+4647295      0.0214600 0.004 0.006  0.022  0.076                                                      (W,W,X,X,X)    42.62 42.64 42.76 43.03                                           0.298 0.372 
 152 NGC 1106                     0.0145000 0.027 0.021  0.097  0.368   1.112   1.271           1.737  1.034  0.459  0.138 (W,W,H,A,H)    43.05 42.80 43.06 43.37 43.35 43.30       43.19 42.77 42.27 41.59 0.453 0.638 
 153 NGC 1125                     0.0110000 0.022 0.023  0.135  0.698   3.224   2.514           2.376  1.179  0.437  0.166 (W,W,H,A,H)    42.71 42.60 42.96 43.41 43.57 43.35       43.08                   0.545 0.824 
 155 FGC 0351                     0.0518000              0.013  0.044                                                      (W,W,X,X,X)                43.33 43.58                                           0.266 0.311 
 156 MCG -02-08-014               0.0168000 0.018 0.024  0.043  0.112   0.337                   0.541  0.460  0.233        (W,W,H,X,H)    43.00 42.99 42.84 42.99 42.96             42.81 42.55 42.10       0.344 0.394 
 157 NGC 1142                     0.0289000 0.031 0.032  0.169  0.472   6.269   7.036  12.890  16.103                      (W,W,A,A,A)    43.72 43.61 43.91 44.09 44.71 44.65 44.72 44.76                   0.267 0.297 
 159 ESO 417- G 006               0.0163000 0.016 0.011  0.017  0.053   0.244                   0.142  0.044               (W,W,H,X,H)    42.93 42.63 42.40 42.63 42.80             42.20 41.50             0.256 0.291 
 162 MCG -02-08-038               0.0326000 0.022 0.025  0.041  0.095   0.126                   0.340  0.278               (W,W,H,X,H)    43.67 43.60 43.40 43.50 43.12             43.19 42.91             0.365 0.402 
 163 NGC 1194                     0.0136000 0.041 0.076  0.217  0.524   0.633   0.530           0.473  0.546               (W,W,H,A,H)    43.18 43.31 43.35 43.47 43.05 42.86       42.57 42.43             0.333 0.370 
 164 ESO 031- G 008               0.0276000 0.011 0.011  0.020  0.042   0.069                          0.218  0.115        (W,W,H,X,X)    43.22 43.10 42.94 43.00 42.71                   42.66 42.24       0.262 0.272 
 165 NGC 1229                     0.0360000 0.009 0.015  0.111  0.541   1.478   1.389   3.719                              (W,W,Ip,A,X)   43.39 43.46 43.92 44.35 44.31 44.14 44.38                         0.322 0.483 
 166 2MASX J03104435+3239296      0.1270000 0.014 0.020  0.034  0.054                                                      (W,W,X,X,X)    44.72 44.74 44.55 44.49                                           0.275 0.265 
 167 RX J0311.3-2046              0.0670000 0.014 0.018  0.041  0.076   0.249                                              (W,W,If,X,X)   44.14 44.11 44.04 44.05 44.10                                     0.235 0.236 
 171 MCG +00-09-042               0.0238000 0.027 0.034  0.096  0.216   3.793   4.072   3.908   4.155  1.308  0.442        (W,W,H,A,H)    43.49 43.46 43.49 43.58 44.32 44.24 44.03 44.00 43.31 42.69       0.677 0.735 
 175 LCRS B032315.2-420449        0.0580000 0.015 0.020  0.056  0.133   0.277                                              (W,W,If,X,X)   44.03 44.02 44.05 44.16 44.01                                     0.402 0.450 
 178 2MASX J03252346-5635443      0.0602000 0.004 0.003  0.002                                                             (W,X,X,X,X)    43.53 43.23 42.71                                                 0.203       
 179 PKS 0326-288                 0.1080000 0.003 0.006  0.053  0.210   0.443                                              (W,W,If,X,X)   43.90 44.04 44.60 44.93 44.79                                     0.323 0.441 
 180 2MASX J03305218+0538253      0.0460000 0.008 0.013  0.070  0.250   0.222                   0.130                      (W,W,H,X,H)    43.53 43.61 43.94 44.23 43.68             43.08                   0.379 0.507 
 182 MCG -01-09-045               0.0128000 0.010 0.007  0.008  0.014                           0.367  0.251               (W,W,X,X,H)    42.50 42.23 41.89 41.85                   42.40 42.04             0.293 0.285 
 183 2MASX J03331873+3718107      0.0558000 0.024 0.033  0.081  0.293   0.579                                              (W,W,Ip,X,X)   44.20 44.20 44.18 44.47 44.30                                     0.276 0.347 
 184 NGC 1365                     0.0055000 0.262 0.292  1.942 11.900 133.097  80.380  90.380 217.359 99.193 42.838 15.216 (W,W,H,A,H)    43.19 43.11 43.51 44.04 44.58 44.25 44.11 44.44 43.90 43.39 42.79 1.000 1.000 
 185 2MASX J03342453-1513402      0.0349000 0.009 0.009  0.042  0.103   0.610   0.830           0.974  0.325  0.144  0.115 (W,W,H,A,H)    43.34 43.23 43.47 43.60 43.87 43.89       43.71                   0.318 0.354 
 187 2MASX J03352254+1907282      0.1890000 0.006 0.009  0.022  0.048                                                      (W,W,X,X,X)    44.71 44.80 44.75 44.82                                           0.216 0.220 
 189 ESO 548-G081                 0.0145000              0.124  0.179   0.960   0.968           2.181  0.823  0.315        (W,W,H,A,H)                43.17 43.06 43.29 43.18       43.29 42.67 42.11       0.307 0.284 
 190 LCRS B034324.7-394349        0.0431000 0.029 0.037  0.072  0.115   0.142                   0.224  0.144  0.074  0.050 (W,W,H,X,H)    44.05 44.02 43.89 43.84 43.42             43.26 42.88             0.398 0.376 
 191 HE 0345-3033                 0.0950000 0.001 0.001  0.003                                                             (W,X,X,X,X)    43.31 43.26 43.27                                                 0.202       
 193 ESO201-4                     0.0359000 0.026 0.031  0.063  0.112   0.402                                              (W,W,If,X,X)   43.84 43.78 43.67 43.66 43.75                                     0.245 0.244 
 194 Fairall 1116                 0.0586000 0.032 0.043  0.084  0.149   0.150                                              (W,W,If,X,X)   44.36 44.36 44.24 44.22 43.76                                     0.380 0.375 
 196 2MASX J03534246+3714077      0.0183000 0.012 0.010  0.041  0.100   0.817   0.827           1.128  0.391  0.159  0.089 (W,W,H,A,H)    42.92 42.71 42.89 43.01 43.42 43.32       43.20 42.55 42.01 41.61 0.443 0.503 
 197 2MASX J03540948+0249307      0.0360000 0.009 0.014  0.046  0.127   0.183                                              (W,W,H,X,X)    43.40 43.44 43.54 43.72 43.37                                     0.324 0.381 
 199 2MASX J03561995-6251391      0.1076000 0.026 0.047  0.122  0.403   0.895   0.646                                      (W,W,Ip,A,X)   44.83 44.96 44.96 45.21 45.09 44.81                               0.366 0.473 
 200 2MASX J03565655-4041453      0.0747000 0.005 0.006  0.018  0.048                                                      (W,W,X,X,X)    43.82 43.72 43.78 43.96                                           0.259 0.285 
 202 SARS 059.33488-30.34397      0.0973000 0.005 0.006  0.014  0.040                                                      (W,W,X,X,X)    44.06 43.98 43.93 44.11                                           0.275 0.310 
 203 SARS 059.28692-30.44439      0.0939000 0.002 0.002  0.004                                                             (W,X,X,X,X)    43.51 43.36 43.34                                                 0.234       
 205 ESO 549- G 049               0.0263000 0.035 0.035  0.137  0.326   3.629   2.976   5.711   5.131  1.822  0.726  0.212 (W,W,H,A,H)    43.69 43.55 43.73 43.85 44.39 44.20 44.29 44.18 43.54 42.99 42.30 0.551 0.623 
 207 ESO 359- G 019               0.0552000 0.008 0.010  0.034  0.097   0.280                                              (W,W,If,X,X)   43.73 43.66 43.79 43.98 43.97                                     0.293 0.342 
 209 3C 105                       0.0890000              0.008  0.033                                                      (W,W,X,X,X)                43.59 43.95                                           0.212 0.222 
 212 3C 109                       0.3056000 0.014 0.022  0.055  0.160                                                      (W,W,X,X,X)    45.56 45.63 45.62 45.82                                           0.234 0.256 
 213 IRAS 04124-0803              0.0379000 0.044 0.067  0.212  0.480   0.657                   0.439  0.165  0.067        (W,W,H,X,H)    44.11 44.16 44.25 44.34 43.97             43.44 42.82 42.28       0.487 0.534 
 216 NGC 1566                     0.0050000       0.061  0.286  0.369   8.098  14.460  26.180  29.537                      (A,W,A,A,A)          42.35 42.60 42.44 43.28 43.43 43.49 43.49                   0.739 0.649 
 217 ESO 157- G 023               0.0435000 0.024 0.027  0.041  0.073   0.082                   0.588  0.502  0.193  0.116 (W,W,H,X,H)    43.97 43.89 43.65 43.64 43.19             43.69                   0.323 0.320 
 218 2MASX J04234080+0408017      0.0450000 0.013 0.023  0.074  0.216   0.574   0.872           0.502  0.195  0.098        (W,W,H,A,H)    43.75 43.86 43.94 44.15 44.07 44.14       43.65 43.05 42.60       0.343 0.415 
 220 1H 0419-577                  0.1040000 0.014 0.021  0.052  0.128   0.172                                              (W,W,If,X,X)   44.55 44.57 44.56 44.68 44.34                                     0.227 0.239 
 221 MCG -02-12-017               0.0325000 0.008 0.007  0.018  0.035   0.300                                              (W,W,If,X,X)   43.21 43.03 43.04 43.07 43.53                                     0.261 0.265 
 223 2MASX J04294735-6703205      0.0650000 0.011 0.012  0.034  0.107                                                      (W,W,X,X,X)    44.00 43.90 43.94 44.17                                           0.503 0.629 
 227 2MASX J04332716-5843346      0.1023000 0.003 0.003  0.007  0.016                                                      (W,W,X,X,X)    43.88 43.77 43.69 43.75                                           0.235 0.240 
 228 Mrk 618                      0.0355000 0.047 0.075  0.288  0.689   3.036   2.572   4.505   3.244  1.197  0.537  0.184 (W,W,H,A,H)    44.08 44.16 44.32 44.44 44.58 44.40 44.45 44.25 43.62             0.600 0.664 
 229 2MASX J04372814-4711298      0.0530000 0.013 0.016  0.039  0.081                                                      (W,W,X,X,X)    43.88 43.84 43.82 43.87                                           0.280 0.290 
 230 MCG -02-12-050               0.0364000 0.017 0.019  0.051  0.109   0.603   0.682           1.376  0.858  0.386  0.169 (W,W,H,A,H)    43.67 43.59 43.59 43.66 43.90 43.84       43.90                   0.285 0.300 
 231 ESO 118-IG 033 NED01         0.0577000 0.011 0.014  0.050  0.149   0.447                                              (W,W,Ip,X,X)   43.90 43.87 44.00 44.21 44.22                                     0.445 0.558 
 232 2MASX J04404770+2739466      0.0380000 0.007 0.008  0.015  0.028                                                      (W,W,X,X,X)    43.29 43.22 43.10 43.11                                           0.217 0.218 
 234 IRAS 04392-2713              0.0835000 0.012 0.020  0.078  0.205                                                      (W,W,X,X,X)    44.28 44.36 44.53 44.68                                           0.371 0.432 
 235 1RXS J044154.5-082639        0.0440000 0.007 0.008  0.022  0.060   0.176                   0.149  0.059               (W,W,H,X,H)    43.45 43.38 43.40 43.57 43.53             43.10 42.51             0.264 0.295 
 236 UGC 03142                    0.0217000 0.019 0.022  0.065  0.161   1.227   1.581           2.659  0.808               (W,W,H,A,H)    43.26 43.19 43.24 43.37 43.75 43.75       43.73 43.02             0.337 0.379 
 237 2MASX J04440903+2813003      0.0113000 0.034 0.029  0.081  0.144   1.224   1.427   4.918   2.411                      (W,W,H,A,H)    42.93 42.73 42.76 42.75 43.17 43.13 43.48 43.11                   0.363 0.359 
 238 PKS 0442-28                  0.1470000 0.003 0.005  0.012  0.027                                                      (W,W,X,X,X)    44.25 44.27 44.24 44.34                                           0.227 0.232 
 239 UGC 3157                     0.0154000 0.026 0.028  0.124  0.486   3.434   4.753   6.237  11.243                      (W,W,Ip,A,A)   43.09 42.99 43.22 43.55 43.93 43.93 43.85 44.05                   0.676 0.857 
 242 MCG -01-13-025               0.0159000 0.030 0.028  0.034  0.056   0.092                   0.160                      (W,W,H,X,H)    43.18 43.02 42.68 42.64 42.35             42.23                   0.245 0.240 
 243 RBS 594                      0.0907000 0.007 0.010  0.019  0.035                                                      (W,W,X,X,X)    44.13 44.11 44.00 43.99                                           0.212 0.211 
 245 CGCG 420-015                 0.0294000 0.044 0.078  0.253  0.565   0.648   0.624           0.684  0.291  0.175        (W,W,H,A,H)    43.89 44.00 44.10 44.18 43.74 43.62       43.41 42.84 42.47       0.468 0.514 
 246 2MASX J04544295-4314231      0.0877000              0.015  0.028                                                      (W,W,X,X,X)                43.87 43.86                                           0.283 0.282 
 247 ESO 033- G 002               0.0181000       0.057  0.190  0.404   0.697   0.646           0.689  0.398               (W,W,H,A,H)          43.44 43.55 43.61 43.34 43.20       42.98 42.55             0.716 0.757 
 252 2MASX J05020903+0331499      0.0160000 0.008 0.006  0.012  0.029   0.084                          0.086               (W,W,H,X,X)    42.62 42.38 42.23 42.36 42.32                   41.77             0.239 0.254 
 254 LEDA 097068                  0.0577000 0.052 0.081  0.276  0.785   1.262   0.852                                      (W,W,Ip,A,X)   44.56 44.63 44.74 44.93 44.67 44.35                               0.469 0.567 
 256 2MASX J05043414-7349269      0.0452000 0.007 0.007  0.016  0.035                                                      (W,W,X,X,X)    43.50 43.34 43.27 43.37                                           0.258 0.273 
 258 2MASX J05054575-2351139      0.0350000 0.007 0.012  0.053  0.125   0.179                   0.142  0.109               (W,W,H,X,H)    43.22 43.35 43.57 43.68 43.34             42.88 42.57             0.252 0.264 
 260 CGCG 468-002 NED01           0.0175000 0.027 0.024  0.096  0.412   2.323   8.111           2.378  1.166  0.720  0.308 (W,A,H,Ip,H)   43.21 43.04 43.22 43.59 43.84 44.27       43.49                   0.513 0.749 
 261 IRAS 05078+1626              0.0179000              0.253  0.988   1.175   0.957           0.727                      (W,W,H,A,H)                43.66 43.99 43.56 43.36       42.99                   0.280 0.365 
 262 ESO 553- G 022               0.0421000 0.009 0.008  0.012  0.024   0.082                   0.309  0.318  0.139        (W,W,H,X,H)    43.53 43.34 43.11 43.13 43.16             43.38 43.20 42.69       0.265 0.269 
 263 CGCG 307-007                 0.0149000 0.013 0.011  0.032  0.062           0.524                                      (W,W,X,A,X)    42.75 42.57 42.60 42.62       42.94                               0.485 0.499 
 265 2MASX J05151978+1854515      0.0234900 0.015 0.010  0.029  0.108           0.717   2.845                              (W,W,X,A,X)    43.23 42.93 42.96 43.27       43.48 43.88                         0.265 0.323 
 266 Ark 120                      0.0323000 0.110        0.225  0.338   0.685   0.728           1.176  0.605  0.302        (W,W,H,Ip,H)   44.37       44.13 44.04 43.85 43.77       43.72 43.24 42.79       0.274 0.260 
 267 2MFGC 04298                  0.0212000 0.014 0.017  0.050  0.115   0.817   0.962                                      (W,W,Ip,A,X)   43.08 43.06 43.10 43.20 43.59 43.51                               0.414 0.460 
 268 MCG -02-14-009               0.0285000              0.087  0.173   0.343                   0.813                      (W,W,H,X,H)                43.61 43.64 43.44             43.45                   0.399 0.413 
 269 ESO 362-18                   0.0125000 0.035 0.036  0.171  0.476   1.426   1.277           1.923  0.774  0.300  0.107 (W,W,H,A,H)    43.03 42.92 43.17 43.36 43.33 43.17       43.10 42.51 41.95 41.35 0.341 0.404 
 270 PICTOR A                     0.0351000 0.020 0.027  0.064  0.136   0.130                   0.305  0.486  0.617  0.775 (W,W,H,X,H)    43.70 43.70 43.66 43.72 43.20             43.21 43.22 43.18 43.12 0.241 0.248 
 272 2MASX J05210136-2521450      0.0426000 0.107 0.168  0.598  2.611  13.815  11.610   6.907                              (W,W,A,A,X)    44.60 44.67 44.80 45.18 45.40 45.22 44.80                         1.000 1.000 
 274 IRAS 05218-1212              0.0490000 0.030 0.039  0.120  0.299                                  0.094               (W,W,X,X,X)    44.17 44.16 44.23 44.36                         42.81             0.371 0.422 
 279 ESO 553- G 043               0.0278000 0.010 0.010  0.034  0.119   0.122                                              (W,W,H,X,X)    43.18 43.08 43.17 43.46 42.97                                     0.387 0.522 
 285 2MASX J05325752+1345092      0.0233500 0.008 0.007  0.011  0.020                                                      (W,W,X,X,X)    42.92 42.73 42.55 42.53                                           0.230 0.228 
 286 MCG -02-15-004               0.0289700 0.010 0.009  0.049  0.145   0.814   1.617                                      (W,W,If,Ip,X)  43.24 43.06 43.37 43.58 43.86 44.02                               0.359 0.442 
 301 MCG -05-14-012               0.0099000 0.018 0.015  0.029  0.056                                                      (W,W,X,X,X)    42.53 42.33 42.20 42.22                                           0.275 0.280 
 302 2MASX J05440009-4325265      0.0450000 0.002 0.003  0.006  0.015                                                      (W,W,X,X,X)    43.00 42.92 42.88 42.98                                           0.270 0.287 
 303 2MASX J05442257+5907361      0.0660000 0.010 0.013  0.025  0.062                                                      (W,W,X,X,X)    43.95 43.94 43.81 43.95                                           0.248 0.263 
 304 2MASX J05471492+5038251      0.0360000 0.014        0.099  0.219   0.875   1.283                                      (W,W,Ip,A,X)   43.56       43.87 43.95 44.09 44.11                               0.427 0.467 
 305 ESO 205-IG 003 NED01         0.0505000 0.013 0.028  0.120  0.401   4.985   3.316                                      (W,W,A,A,X)    43.85 44.05 44.26 44.52 45.11 44.82                               0.795 0.891 
 308 NGC 2110                     0.0078000 0.157 0.179  0.370  0.794   5.141   4.594   4.277   5.227  1.932  0.779  0.238 (W,W,H,A,H)    43.27 43.20 43.10 43.17 43.47 43.32 43.09 43.12 42.50 41.96 41.29 0.289 0.302 
 309 IRAS 05480+5927              0.0585000 0.066 0.085  0.137  0.290   0.482   0.432                                      (W,W,Ip,A,X)   44.68 44.66 44.45 44.51 44.26 44.07                               0.425 0.452 
 310 MCG +08-11-011               0.0205000 0.141 0.200  0.556  1.659   2.639   2.377   3.991   3.467  2.531  1.172  0.409 (W,W,H,A,H)    44.07 44.09 44.12 44.33 44.03 43.88 43.91 43.79 43.46             0.301 0.360 
 313 2MASX J05580206-3820043      0.0339000 0.109 0.182  0.373  0.573   0.246                                              (W,W,H,X,X)    44.41 44.50 44.39 44.32 43.45                                     0.521 0.482 
 314 PKS 0558-504                 0.1372000 0.017 0.021  0.048  0.097   0.200                                              (W,W,If,X,X)   44.87 44.85 44.77 44.82 44.67                                     0.229 0.233 
 315 IRAS 05581+0006              0.1147000 0.025 0.039  0.145  0.456   0.522   0.494                                      (W,W,Ip,A,X)   44.87 44.94 45.09 45.33 44.92 44.75                               0.497 0.641 
 317 UGC 03386                    0.0154000 0.033 0.024  0.088  0.192   0.966   1.361                                      (W,W,Ip,A,X)   43.19 42.92 43.07 43.14 43.38 43.38                               0.586 0.634 
 318 2MASX J06054896-2754398      0.0892000 0.013 0.018  0.046  0.097   0.156                                              (W,W,If,X,X)   44.35 44.37 44.36 44.42 44.16                                     0.283 0.296 
 319 ESO 005- G 004               0.0062000 0.064 0.043  0.167  0.443   7.616   8.501  16.660  22.206 11.930  5.492  2.105 (W,W,H,A,H)    42.68 42.38 42.55 42.71 43.44 43.38 43.48 43.55 43.09 42.60 42.03 0.469 0.558 
 320 2MASX J06100652-6243125      0.1570000 0.003 0.004  0.006  0.010                                                      (W,W,X,X,X)    44.24 44.21 44.01 43.94                                           0.204 0.203 
 321 2MASX J06083867-6247168      0.0989600 0.004 0.004  0.022  0.086   0.644   0.708                                      (W,W,Ip,A,X)   43.93 43.84 44.14 44.46 44.87 44.77                               0.369 0.506 
 325 Mrk 3                        0.0135000 0.062 0.076  0.362  2.403   3.220   2.939           2.530  0.795  0.312  0.118 (A,A,H,A,H)    43.35 43.31 43.57 44.13 43.75 43.60       43.29 42.59 42.04 41.46 0.277 0.439 
 328 NVSS J062335+644538          0.0860000 0.006 0.007  0.021  0.055                                                      (W,W,X,X,X)    43.95 43.95 43.98 44.14                                           0.281 0.318 
 329 ESO 121-IG 028               0.0403000              0.014  0.037   0.151                          0.183  0.089        (W,W,If,X,X)               43.13 43.28 43.43                   42.92 42.46       0.230 0.240 
 330 ESO 426- G 002               0.0224000 0.019 0.022  0.074  0.204   0.196                   0.146  0.552               (W,W,H,X,H)    43.27 43.21 43.32 43.50 42.98             42.49 42.88             0.321 0.376 
 334 6dF J0626586-370559          0.0393000                     0.070   0.209                   0.442  0.237  0.108  0.061 (X,W,H,X,H)                      43.54 43.51             43.47 43.01 42.52 42.12       0.323 
 335 UGC 03478                    0.0128000 0.038 0.039  0.097  0.262   1.465   1.641   5.001   3.824  2.213  1.012  0.372 (W,W,H,A,H)    43.09 42.97 42.95 43.12 43.36 43.30 43.59 43.42 42.99 42.50 41.91 0.600 0.695 
 337 UGC 3478                     0.0413000 0.038 0.039  0.097  0.262   1.391   1.641   5.001                              (W,W,Ip,A,X)   44.12 44.01 43.99 44.15 44.41 44.34 44.63                         0.526 0.630 
 338 1RXS J063401.1-744629        0.1120000 0.006 0.009  0.017  0.031                                                      (W,W,X,X,X)    44.27 44.27 44.14 44.14                                           0.229 0.229 
 342 ESO 490-IG026                0.0248000 0.042 0.046  0.159  0.549   1.975   1.409           1.604  0.907  0.405        (W,W,H,A,H)    43.72 43.63 43.75 44.02 44.07 43.82       43.62 43.18 42.69       0.335 0.435 
 344 2MASX J06403799-4321211      0.0610000 0.004 0.007         0.067                                                      (X,W,X,X,X)    43.50 43.58       43.91                                                 0.308 
 345 2MASX J06411806+3249313      0.0470000 0.007 0.010  0.036  0.089   0.087                                              (W,W,H,X,X)    43.49 43.55 43.67 43.80 43.29                                     0.257 0.273 
 346 UGC 3533                     0.0359000 0.005 0.006  0.013  0.034                                                      (W,W,X,X,X)    43.15 43.07 42.99 43.14                                           0.297 0.331 
 347 Mrk 6                        0.0188000 0.134 0.154  0.262  0.624   1.043   0.920           0.942  0.612  0.237        (W,W,H,A,H)    43.97 43.90 43.72 43.83 43.55 43.39       43.15 42.77 42.21       0.342 0.380 
 349 UGC 03601                    0.0171000 0.011 0.009  0.033  0.083   0.367   0.385           0.719  0.339  0.150        (W,W,H,A,H)    42.80 42.60 42.73 42.87 43.02 42.93       42.95 42.43 41.93       0.266 0.292 
 350 2MASX J06561197-4919499      0.0410000 0.009 0.016  0.092  0.281   0.259                   0.126  0.097               (W,W,H,X,H)    43.50 43.60 43.95 44.18 43.64             42.97 42.66             0.501 0.638 
 354 2MASX J07011026-3234534      0.0438000              0.027  0.057                                                      (W,W,X,X,X)                43.48 43.54                                           0.324 0.340 
 357 VII Zw 118                   0.0797000 0.021 0.027  0.046  0.086                                                      (W,W,X,X,X)    44.46 44.44 44.25 44.27                                           0.303 0.306 
 358 2MASX J07084326-4642494      0.0469000 0.007 0.007  0.021  0.062                                                      (W,W,X,X,X)    43.48 43.37 43.44 43.64                                           0.306 0.360 
 360 PKS 0707-35                  0.1108000       0.012  0.023  0.070                                                      (W,W,X,X,X)          44.40 44.26 44.48                                           0.245 0.270 
 362 MCG +06-16-028               0.0157000              0.235  0.516   2.549   2.282           2.487  0.844  0.330  0.108 (W,W,H,A,H)                43.51 43.59 43.78 43.62       43.41 42.75 42.20 41.56 0.567 0.617 
 363 Mrk 376                      0.0560000 0.041 0.060  0.202  0.490   0.830   0.809                                      (W,W,Ip,A,X)   44.43 44.47 44.58 44.70 44.46 44.30                               0.874 0.917 
 366 RX J0718.0+4405              0.0614000 0.026 0.035  0.090  0.240   0.265                                              (W,W,If,X,X)   44.32 44.31 44.31 44.47 44.05                                     0.273 0.306 
 369 CGCG 147-020                 0.0188000 0.018 0.029  0.113  0.370   3.545   3.098                                      (W,W,A,A,X)    43.11 43.18 43.35 43.60 44.08 43.92                               0.648 0.805 
 371 2MASX J07263532+3700028      0.1900000 0.008 0.012  0.036  0.092                                                      (W,W,X,X,X)    44.85 44.91 44.97 45.11                                           0.247 0.267 
 376 1RXS J073308.7+455511        0.1414000 0.016 0.021  0.041  0.093                                                      (W,W,X,X,X)    44.87 44.87 44.74 44.83                                           0.259 0.274 
 378 Mrk 9                        0.0399000 0.045 0.067  0.174  0.391   0.838   0.795                                      (W,W,Ip,A,X)   44.17 44.21 44.21 44.30 44.16 43.99                               0.668 0.720 
 381 3C 184.1                     0.1182000 0.003 0.005  0.014  0.033                                                      (W,W,X,X,X)    44.04 44.08 44.11 44.21                                           0.256 0.270 
 382 Mrk 79                       0.0222000 0.066 0.099  0.292  0.734   1.431   1.358   3.001   2.370  1.313  0.640  0.174 (W,W,H,A,H)    43.81 43.86 43.91 44.05 43.84 43.70 43.86 43.70 43.25       42.07 0.393 0.451 
 383 Mrk 78                       0.0371000 0.014 0.021  0.123  0.447   1.067   0.692                                      (W,W,Ip,Ip,X)  43.59 43.63 43.99 44.29 44.20 43.87                               0.712 0.863 
 385 UGC 03995B                   0.0160000 0.045 0.055  0.152  0.258   0.634   0.791                                      (W,W,Ip,A,X)   43.36 43.31 43.34 43.31 43.23 43.18                               0.695 0.673 
 389 Mrk 10                       0.0293000 0.017 0.018  0.053  0.156   0.713   0.918           1.973  1.418  0.736  0.306 (W,W,H,A,H)    43.47 43.37 43.42 43.62 43.78 43.78       43.86 43.53 43.09 42.56 0.329 0.398 
 390 2MASX J07473839-7325533      0.0367000 0.009 0.009  0.047  0.151   0.590                                              (W,If,Ip,X,X)  43.39 43.25 43.57 43.81 43.93                                     0.389 0.500 
 394 2MASX J07521780+1935423      0.1172000 0.011 0.017  0.050  0.161                                                      (W,W,X,X,X)    44.53 44.61 44.65 44.89                                           0.342 0.433 
 395 B3 0749+460A                 0.0518000 0.010 0.008  0.012  0.022                                                      (W,W,X,X,X)    43.73 43.52 43.26 43.29                                           0.219 0.220 
 399 2MASX J07595347+2323241      0.0292000 0.037 0.043  0.124  0.201   2.311   2.820   4.158   4.943  2.078  0.862  0.329 (W,W,H,A,H)    43.81 43.74 43.78 43.73 44.29 44.26 44.24 44.26 43.69 43.16 42.59 0.450 0.426 
 400 IC 0486                      0.0269000 0.027 0.028  0.076  0.220   0.989   1.213           1.483  0.721  0.319        (W,W,H,A,H)    43.60 43.49 43.50 43.70 43.85 43.83       43.66 43.16 42.66       0.376 0.458 
 402 ESO 209- G 012               0.0405000 0.048 0.062  0.176  0.429   1.039   1.431           2.077  1.246  0.570        (W,W,H,A,H)    44.21 44.19 44.23 44.35 44.23 44.26       44.17 43.76 43.27       0.416 0.471 
 403 2MASX J08032736+0841523      0.0468000 0.007 0.007  0.011  0.024                                                      (W,W,X,X,X)    43.50 43.35 43.14 43.23                                           0.212 0.216 
 404 Mrk 1210                     0.0135000 0.031 0.062  0.444  1.752   1.510   1.196           0.914  0.362  0.149        (W,W,H,A,H)    43.04 43.21 43.66 43.99 43.42 43.21       42.84 42.25 41.72       0.646 0.841 
 406 2MASX J08045299-0108476      0.0919000 0.003 0.003  0.006  0.014                                                      (W,W,X,X,X)    43.71 43.60 43.53 43.59                                           0.223 0.226 
 408 Mrk 622                      0.0232000 0.013 0.012  0.084  0.389   1.312   1.145                                      (W,W,Ip,A,X)   43.14 42.99 43.41 43.81 43.87 43.67                               0.480 0.731 
 409 PG 0804+761                  0.1000000 0.064 0.087  0.135  0.217                                                      (W,W,X,X,X)    45.16 45.16 44.93 44.88                                           0.352 0.335 
 411 CGCG 031-072                 0.0331000 0.082 0.100  0.136  0.183   0.288                                              (W,W,If,X,X)   44.26 44.22 43.93 43.80 43.53                                     0.552 0.477 
 412 1RXS J081749.0+025104        0.1060000              0.004                                                             (W,X,X,X,X)                43.48                                                 0.200       
 413 2MASX J08181469+0122266      0.0890000 0.010 0.013  0.029  0.068                                                      (W,W,X,X,X)    44.24 44.23 44.16 44.27                                           0.222 0.230 
 416 Fairall 272                  0.0218000 0.019 0.026  0.069  0.105   0.798   0.791           1.222  0.465  0.215  0.103 (W,W,H,A,H)    43.26 43.27 43.27 43.19 43.57 43.45       43.39                   0.291 0.277 
 418 2MASX J08294266+4154366      0.1263000 0.005 0.007  0.014  0.050                                                      (W,W,X,X,X)    44.29 44.25 44.18 44.46                                           0.214 0.233 
 419 2MASX J08301655-6725289      0.0348000 0.013 0.013  0.047  0.081           0.504                                      (W,W,X,A,X)    43.50 43.39 43.52 43.49       43.67                               0.475 0.461 
 420 FBQS J083225.3+370736        0.0919000 0.012 0.015  0.029  0.075                                                      (W,W,X,X,X)    44.34 44.30 44.18 44.33                                           0.229 0.244 
 425 3C 206                       0.1976000 0.011 0.016  0.024  0.038                                                      (W,W,X,X,X)    45.05 45.06 44.82 44.77                                           0.202 0.201 
 426 4C +29.30                    0.0647000 0.006 0.011  0.036  0.140   0.436                                              (W,W,Ip,X,X)   43.73 43.84 43.96 44.29 44.31                                     0.272 0.341 
 429 2MASX J08420557+0759253      0.1338000 0.006 0.011  0.033  0.099                                                      (W,W,X,X,X)    44.42 44.53 44.60 44.81                                           0.228 0.249 
 430 2MASX J08434495+3549421      0.0540000 0.005 0.007  0.032  0.119   0.241                                              (W,W,If,X,X)   43.52 43.47 43.74 44.05 43.89                                     0.331 0.443 
 432 2MASX J08451850+1420345      0.0606000 0.010 0.015  0.044  0.125   0.204                                              (W,W,If,X,X)   43.89 43.94 43.98 44.18 43.92                                     0.255 0.288 
 434 MCG +11-11-032               0.0360000 0.012 0.014  0.025  0.045   0.113                   0.317  0.258  0.134        (W,W,H,X,H)    43.49 43.43 43.27 43.27 43.16             43.25 42.97 42.54       0.291 0.290 
 435 2MASX J08551746-2854218      0.0730000 0.005 0.006  0.014  0.036                                                      (W,W,X,X,X)    43.72 43.71 43.65 43.81                                           0.244 0.265 
 436 NGC 2655                     0.0047000       0.071  0.087  0.156   1.830   1.985   6.159   2.862  4.638  2.049  0.599 (W,W,H,A,H)          42.35 42.02 42.02 42.58 42.51 42.81 42.42 42.43 41.93 41.24 0.759 0.754 
 437 NGC 2712                     0.0061000 0.021 0.016  0.093  0.209   1.994   2.591   7.651                              (W,W,Ip,A,X)   42.19 41.92 42.28 42.37 42.88 42.85 43.13                         0.881 0.915 
 439 Mrk 18                       0.0111000 0.026        0.097  0.235   2.565   2.010   3.466   2.409  0.774  0.312  0.090 (W,W,H,A,H)    42.79       42.82 42.95 43.48 43.27 43.31 43.09 42.41 41.87 41.17 0.794 0.850 
 440 NGC 2788A                    0.0133000 0.027        0.047  0.114   0.720   0.656                                      (W,W,Ip,A,X)   42.98       42.66 42.79 43.12 42.94                               0.231 0.240 
 442 2MASX J09034285-7414170      0.0910000 0.003        0.023  0.063                                                      (W,W,X,X,X)    43.73       44.07 44.25                                           0.264 0.293 
 443 2MASX J09043699+5536025      0.0370000 0.005 0.005  0.012  0.041   0.181                          0.058               (W,W,H,X,X)    43.11 42.98 42.99 43.25 43.39                   42.34             0.222 0.245 
 446 2MASX J09112999+4528060      0.0268000 0.005 0.005  0.025  0.065   0.269                                              (W,W,If,X,X)   42.88 42.74 43.01 43.16 43.31                                     0.299 0.336 
 448 2MASX J09172716-6456271      0.0860000 0.003 0.004  0.020  0.075                                                      (W,W,X,X,X)    43.75 43.72 43.97 44.27                                           0.231 0.267 
 449 Mrk 704                      0.0292000 0.056 0.089  0.283  0.509   0.336                   0.253  0.123               (W,W,H,X,H)    43.99 44.05 44.14 44.13 43.45             42.97 42.46             0.432 0.428 
 450 Mrk 106                      0.1234000 0.008 0.011  0.024  0.064                                                      (W,W,X,X,X)    44.46 44.46 44.37 44.54                                           0.275 0.306 
 451 IC 2461                      0.0075000 0.020 0.016  0.046  0.094   1.446   1.481   4.154   3.244  2.196  1.006  0.399 (W,W,H,A,H)    42.35 42.11 42.15 42.21 42.89 42.79 43.05 42.88 42.52 42.03 41.48 0.472 0.500 
 453 MCG -01-24-012               0.0196000 0.013 0.020  0.091  0.333   0.572   0.624           1.091  0.768  0.367  0.142 (W,W,H,Ip,H)   42.99 43.06 43.30 43.60 43.33 43.26       43.25 42.90 42.44 41.87 0.365 0.494 
 455 MCG +04-22-042               0.0323000 0.038 0.045  0.104  0.211   0.131                   0.399  0.423  0.211  0.096 (W,W,H,X,H)    43.90 43.85 43.80 43.84 43.13             43.26 43.09 42.64 42.14 0.271 0.278 
 456 2MASX J09235371-3141305      0.0424000 0.005 0.004  0.007  0.016   0.110                          0.032               (W,W,H,X,X)    43.26 43.04 42.86 42.96 43.30                   42.21             0.218 0.221 
 457 2MASX J09261742-8421330      0.0632000 0.022 0.032  0.106  0.316   0.460                                              (W,W,Ip,X,X)   44.28 44.31 44.41 44.62 44.31                                     0.685 0.812 
 458 Mrk 110                      0.0353000 0.022 0.029  0.065  0.109                                                      (W,W,X,X,X)    43.74 43.74 43.67 43.63                                           0.222 0.219 
 459 2MASX J09254750+6927532      0.0390000 0.018 0.023  0.046  0.081   0.086                          0.080               (W,W,H,X,X)    43.74 43.73 43.61 43.59 43.12                   42.53             0.375 0.368 
 460 Mrk 705                      0.0291000 0.022 0.029  0.109  0.254   0.655   0.926                                      (W,W,Ip,A,X)   43.58 43.57 43.72 43.83 43.77 43.78                               0.428 0.475 
 461 NGC 2885                     0.0263000 0.018 0.012  0.026  0.061   0.233                   0.648  0.534  0.266        (W,W,H,X,H)    43.39 43.11 43.01 43.12 43.20             43.28 43.01 42.56       0.270 0.290 
 463 CGCG 312-012                 0.0256000 0.013 0.010  0.012  0.024   0.071                   0.189  0.094  0.044        (W,W,H,X,H)    43.22 42.99 42.65 42.70 42.66             42.72 42.23 41.75       0.345 0.359 
 465 ESO 565- G 019               0.0163000              0.105  0.323   3.045   2.898           3.029  1.031  0.407  0.137 (W,W,H,A,H)                43.19 43.42 43.89 43.76       43.53                   0.284 0.335 
 466 2MASX J09352707+2617093      0.1222000 0.007 0.008  0.010  0.020                                                      (W,W,X,X,X)    44.38 44.33 44.01 44.02                                           0.208 0.208 
 467 MCG +10-14-025               0.0394000 0.030 0.080  0.179  0.721  14.837  14.560  15.550                              (W,W,A,A,X)    43.98 44.27 44.21 44.55 45.36 45.24 45.08                         0.437 0.632 
 468 2MASX J09360622-6548336      0.0392000                                                                                (X,X,X,X,X)                                                                                  
 470 CGCG 122-055                 0.0214000 0.013 0.015  0.072  0.238   0.651   0.656           0.572  0.226  0.110        (W,W,H,A,H)    43.07 42.99 43.27 43.53 43.46 43.36       43.05 42.45 41.99       0.444 0.573 
 471 NGC 2992                     0.0077000 0.076 0.062  0.313  0.954   9.456   9.220  13.180  12.119  4.572  1.912  0.666 (W,W,H,A,H)    42.95 42.73 43.01 43.23 43.73 43.61 43.57 43.48                   0.706 1.000 
 472 MCG -05-23-016               0.0085000 0.124 0.173  0.633  1.825   1.454   1.277           0.477  0.128  0.050        (W,W,H,A,H)    43.25 43.26 43.41 43.60 43.00 42.83       42.16 41.39 40.84       0.430 0.531 
 473 3C 227                       0.0858000 0.011 0.014  0.027  0.058                                                      (W,W,X,X,X)    44.25 44.23 44.10 44.16                                           0.215 0.218 
 474 VII Zw 292                   0.0581000 0.004 0.003  0.018  0.055                                                      (W,W,X,X,X)    43.42 43.26 43.55 43.78                                           0.248 0.278 
 475 NGC 3035                     0.0145000 0.018 0.014  0.038  0.099   0.803   0.991   3.192   2.633  1.613  0.702  0.247 (W,W,H,A,H)    42.87 42.63 42.65 42.81 43.21 43.19 43.51 43.37 42.96 42.45 41.84 0.298 0.338 
 477 M 81                     10000.0000000 1.563 0.443  0.291  0.549   6.460   7.873   7.578   9.005                      (W,W,A,A,A)    40.48 39.80 39.20 39.22 39.78 39.76 39.55 39.57                   1.000 1.000 
 480 NGC 3081                     0.0080000 0.040 0.039  0.266  0.943   2.657   2.364   3.474   3.992  2.330  1.087  0.435 (W,W,H,A,H)    42.70 42.56 42.98 43.26 43.21 43.05 43.02 43.03 42.60 42.12 41.57 0.367 0.491 
 481 NGC 3080                     0.0354000 0.010 0.009  0.026  0.054   0.333   0.583                                      (W,W,If,A,X)   43.41 43.25 43.28 43.33 43.65 43.75                               0.406 0.427 
 482 2MASX J09594263-3112581      0.0370000              0.114  0.242   0.282                   0.270  0.212               (W,W,H,X,H)                43.96 44.02 43.58             43.21 42.91             0.392 0.418 
 483 3C 234.0                     0.1849000 0.012 0.025  0.122  0.301   0.220                                              (W,W,If,X,X)   44.99 45.20 45.47 45.60 44.99                                     0.572 0.656 
 484 NGC 3079                     0.0037000 0.136        0.845  1.341  62.729  59.310  70.240  98.058 46.418 19.515  6.897 (Ip,W,H,A,H)   42.56       42.80 42.74 43.91 43.78 43.66 43.74 43.23 42.70 42.10 0.774 0.736 
 485 ESO 374- G 025               0.0237000 0.007 0.005  0.007  0.010                                                      (W,W,X,X,X)    42.89 42.61 42.33 42.22                                           0.226 0.218 
 486 ESO 499- G 041               0.0128000 0.024 0.023  0.065  0.141   0.540                   0.940  0.477  0.213        (W,W,H,X,H)    42.89 42.74 42.77 42.85 42.93             42.81 42.32 41.83       0.407 0.439 
 488 2MASX J10084862-0954510      0.0573000 0.017 0.017  0.024  0.046                                                      (W,W,X,X,X)    44.06 43.94 43.68 43.69                                           0.252 0.255 
 489 ESO 263- G 013               0.0333000 0.013 0.018  0.053  0.144   0.165                                              (W,W,H,X,X)    43.48 43.48 43.53 43.70 43.26                                     0.282 0.316 
 492 ESO 374- G 044               0.0284000 0.009 0.008  0.072  0.251   0.285                   0.326  0.400  0.199        (W,W,H,X,H)    43.17 43.01 43.52 43.80 43.35             43.05 42.95 42.50       0.419 0.567 
 493 2MASX J10171680-0404558      0.0408000 0.010 0.015  0.055  0.116                                                      (W,W,X,X,X)    43.55 43.59 43.73 43.79                                           0.461 0.494 
 495 2MASX J10195855-0234363      0.0602000 0.006 0.005  0.007                                                             (W,X,X,X,X)    43.63 43.44 43.17                                                 0.235       
 496 ARK 241                      0.0408000 0.016 0.017  0.039  0.082   0.081                          0.145  0.090        (W,W,H,X,X)    43.73 43.64 43.58 43.64 43.13                   42.83 42.48       0.266 0.276 
 497 NGC 3227                     0.0039000 0.106 0.113  0.508  1.515  10.781  10.600  17.170  21.675 11.141  4.675  1.530 (W,W,H,A,H)    42.50 42.39 42.63 42.84 43.19 43.07 43.09 43.14                   0.440 0.544 
 498 ESO 317- G 038               0.0152000 0.016 0.014  0.082  0.260   0.799   1.002                                      (W,W,Ip,A,X)   42.87 42.69 43.03 43.27 43.28 43.24                               0.752 0.864 
 499 ESO 317- G 041               0.0193000 0.034 0.041  0.169  0.447   3.333   4.399                                      (W,W,Ip,Ip,X)  43.40 43.36 43.55 43.71 44.11 44.09                               0.659 0.762 
 501 2MASSi J1031543-141651       0.0860000 0.034 0.052  0.101  0.197                                                      (W,W,X,X,X)    44.74 44.79 44.67 44.69                                           0.245 0.248 
 502 NGC 3281                     0.0107000 0.077 0.164  0.669  2.132   7.342   6.011   9.137   7.006  2.589  1.014  0.292 (W,W,H,A,H)    43.24 43.44 43.63 43.87 43.91 43.71 43.70 43.53 42.90 42.35 41.65 0.569 0.726 
 503 ESO 436- G 034               0.0121000 0.033 0.024  0.035  0.076   0.709   1.606                                      (W,W,Ip,Ip,X)  42.98 42.71 42.46 42.53 43.03 43.24                               0.444 0.479 
 504 CGCG 333-038                 0.0220000 0.015 0.012  0.014  0.023                                                      (W,W,X,X,X)    43.18 42.94 42.58 42.53                                           0.301 0.292 
 505 SDSS J103315.71+525217.8     0.0653000 0.009 0.023  0.069  0.152   0.363                                              (W,W,If,X,X)   43.93 44.19 44.25 44.33 44.24                                     0.393 0.427 
 509 2MASX J10402231-4625264      0.0200000 0.022 0.022  0.089  0.243   1.202   0.941           1.407  0.542  0.211  0.077 (W,W,H,A,H)    43.24 43.11 43.30 43.48 43.67 43.45       43.38 42.77 42.21 41.62 0.494 0.599 
 511 SDSS J104208.36+004206.1     0.0952000 0.004 0.007  0.026  0.085                                                      (W,W,X,X,X)    43.94 44.01 44.18 44.42                                           0.306 0.376 
 512 SDSS J104326.47+110524.2     0.0476000 0.003 0.003  0.010  0.027   0.058                                              (W,W,H,X,X)    43.13 43.07 43.10 43.29 43.12                                     0.217 0.230 
 513 MCG +12-10-067               0.0336000 0.014 0.018  0.080  0.197   0.869   0.909           1.908  1.242  0.527  0.206 (W,W,H,A,H)    43.51 43.48 43.72 43.85 43.99 43.90       43.97 43.59 43.07 42.51 0.546 0.627 
 515 MCG +06-24-008               0.0259000 0.012 0.010  0.029  0.051   0.752   0.738           1.850  0.650  0.283  0.088 (W,W,H,A,H)    43.22 43.01 43.05 43.03 43.69 43.58       43.73 43.08 42.57 41.91 0.416 0.407 
 517 UGC 05881                    0.0205000 0.017 0.014  0.063  0.197   1.891   1.643           2.002  0.887  0.389  0.134 (W,W,H,A,H)    43.15 42.93 43.18 43.41 43.89 43.72       43.55 43.01 42.50 41.88 0.448 0.576 
 518 NGC 3393                     0.0125000 0.031 0.025  0.116  0.625   1.731   2.089           3.780  2.848  1.197  0.409 (W,W,H,A,H)    42.98 42.75 43.01 43.47 43.41 43.39       43.39 43.08 42.55 41.93 0.488 0.780 
 519 Mrk 417                      0.0328000 0.012 0.017  0.059  0.154   0.132                   0.118  0.048               (W,W,H,X,H)    43.44 43.43 43.56 43.72 43.15             42.74 42.16             0.269 0.295 
 520 NGC 3431                     0.0175000 0.013 0.013  0.045  0.125   0.665   0.892           1.745  1.229  0.643  0.260 (W,W,H,A,H)    42.91 42.77 42.89 43.07 43.29 43.31       43.35 43.01 42.58 42.03 0.405 0.492 
 521 2MASX J10513744-1707292      0.0183000 0.009 0.007  0.010  0.017                                                      (W,W,X,X,X)    42.80 42.53 42.27 42.23                                           0.344 0.333 
 522 2MASX J10523297+1036205      0.0878000 0.008 0.011  0.033  0.106                                                      (W,W,X,X,X)    44.13 44.16 44.20 44.44                                           0.300 0.364 
 523 2MASX J10594361+6504063      0.0836000 0.005 0.008  0.026  0.078   0.189                                              (W,W,If,X,X)   43.88 43.95 44.06 44.27 44.18                                     0.323 0.389 
 524 Mrk 728                      0.0356000 0.004 0.004  0.007          0.046                                              (W,X,H,X,X)    43.06 42.87 42.73       42.76                                     0.216       
 525 FBQS J110340.2+372925        0.0739000 0.003 0.004  0.007  0.011                                                      (W,W,X,X,X)    43.57 43.49 43.34 43.32                                           0.214 0.213 
 528 CGCG 291-028                 0.0477000 0.008 0.007  0.016  0.028                                                      (W,W,X,X,X)    43.59 43.38 43.33 43.30                                           0.391 0.382 
 529 2MASX J11053754+5851206      0.1916000 0.010 0.014  0.028  0.057                                                      (W,W,X,X,X)    44.94 44.96 44.87 44.91                                           0.288 0.296 
 530 NGC 3516                     0.0088000              0.295  0.827   1.804   1.317           1.196  0.383  0.128        (A,A,H,A,H)                43.10 43.29 43.12 42.88       42.59 41.90 41.28       0.302 0.353 
 531 ESO 438- G 009               0.0240000 0.036 0.040  0.145  0.519   4.251   3.330                                      (W,W,A,A,X)    43.62 43.53 43.68 43.97 44.38 44.16                               0.768 1.000 
 532 IC 2637                      0.0292000 0.021 0.017  0.113  0.175   2.576   2.691   4.013   4.187  1.442  0.554  0.189 (W,W,H,A,H)    43.56 43.33 43.74 43.67 44.33 44.24 44.23 44.19 43.53 42.97 42.35 0.534 0.497 
 533 NGC 3588 NED01               0.0262000 0.009 0.007  0.013  0.065           1.558                                      (W,W,X,A,X)    43.09 42.84 42.70 43.15       43.91                               0.318 0.485 
 534 MCG +13-08-056               0.0372000 0.006 0.006  0.016  0.035                                                      (W,W,X,X,X)    43.22 43.10 43.12 43.19                                           0.315 0.333 
 535 MCG +09-19-015 NED02         0.0703000 0.006 0.006  0.027  0.088   0.308                                              (W,W,If,X,X)   43.77 43.70 43.91 44.16 44.23                                     0.373 0.481 
 538 ESO 265- G 023               0.0560000 0.023 0.032  0.095  0.278   0.545   0.465                                      (W,W,Ip,A,X)   44.19 44.19 44.25 44.45 44.28 44.06                               0.341 0.412 
 542 ARP 151                      0.0211000 0.015 0.017  0.030  0.054                                                      (W,W,X,X,X)    43.12 43.05 42.88 42.87                                           0.262 0.261 
 543 Mrk 423                      0.0323000 0.014 0.011  0.038  0.111   1.306   1.577                                      (W,W,Ip,A,X)   43.46 43.23 43.36 43.56 44.16 44.10                               0.550 0.679 
 544 2MASX J11271632+1909198      0.1055000 0.009 0.011  0.035  0.130                                                      (W,W,X,X,X)    44.34 44.31 44.39 44.70                                           0.237 0.281 
 547 2MASX J11315154-1231587      0.6540000       0.009  0.022  0.056                                                      (W,W,X,X,X)          46.04 46.01 46.15                                           0.201 0.204 
 548 NGC 3718                     0.0033000 0.066 0.041  0.038  0.052   0.632   0.574           3.709  5.423  3.170  1.282 (W,W,H,A,H)    42.15 41.80 41.36 41.23 41.81 41.66       42.22 42.19 41.81 41.27 0.422 0.373 
 549 IC 2921                      0.0437000 0.017 0.020  0.044  0.092   0.090                          0.097               (W,W,H,X,X)    43.83 43.76 43.69 43.75 43.24                   42.72             0.287 0.300 
 552 Mrk 739E                     0.0299000 0.034 0.040  0.127  0.254   1.683   1.735   3.451   3.130  1.007  0.459  0.166 (W,W,H,A,H)    43.79 43.73 43.81 43.85 44.17 44.07 44.18 44.08 43.39 42.91 42.31 0.498 0.518 
 554 2MASX J11383367+2523532      0.0254000 0.004 0.004  0.017  0.041                                                      (W,W,X,X,X)    42.74 42.59 42.79 42.92                                           0.360 0.407 
 555 SDSS J113915.13+253557.9     0.2195000 0.004 0.007  0.012  0.036                                                      (W,W,X,X,X)    44.74 44.84 44.64 44.84                                           0.275 0.314 
 556 SBS 1136+594                 0.0601000 0.006 0.010  0.036  0.084                                                      (W,W,X,X,X)    43.69 43.76 43.89 44.00                                           0.238 0.250 
 557 HE 1136-2304                 0.0270000 0.009 0.010  0.018  0.043                                                      (W,W,X,X,X)    43.11 43.02 42.87 42.99                                           0.240 0.253 
 558 NGC 3783                     0.0097000 0.138 0.193  0.668  2.015   3.046   2.716           4.491  2.864  1.187  0.402 (W,W,H,A,H)    43.41 43.42 43.54 43.76 43.44 43.28       43.25 42.86 42.33 41.70 0.324 0.394 
 560 NGC 3786                     0.0089000 0.024 0.019  0.087  0.205   2.190                   3.138  1.943  0.834  0.286 (W,W,H,X,H)    42.57 42.34 42.58 42.69 43.22             43.02                   0.690 0.761 
 561 PG 1138+222                  0.0632000              0.043  0.128   0.392   0.420                                      (W,W,If,A,X)               44.01 44.23 44.24 44.13                               0.263 0.304 
 562 NGC 3822                     0.0209000 0.036 0.028  0.165  0.234   3.602   5.263   9.004   9.517                      (W,W,A,A,A)    43.50 43.25 43.61 43.50 44.18 44.24 44.28 44.25                   0.591 0.531 
 565 KUG 1141+371                 0.0381000 0.007 0.007  0.014  0.032   0.045                          0.085               (W,W,H,X,X)    43.34 43.18 43.08 43.17 42.81                   42.54             0.232 0.241 
 566 UGC 06728                    0.0065000 0.018 0.020  0.044  0.091   0.104                                              (W,W,H,X,X)    42.18 42.08 42.02 42.06 41.62                                     0.302 0.314 
 567 2MASX J11454045-1827149      0.0329000 0.023 0.028  0.068  0.133   0.312                   0.339  0.136  0.060        (W,W,H,X,H)    43.70 43.67 43.63 43.66 43.52             43.20 42.61 42.11       0.229 0.231 
 568 MCG +10-17-061               0.0099000 0.032 0.027  0.097  0.297   1.345   0.276                                      (W,W,Ip,A,X)   42.79 42.59 42.72 42.95 43.13 42.30                               0.730 0.848 
 572 2MASX J11475508+0902284      0.0688000 0.009 0.011  0.022  0.042                                                      (W,W,X,X,X)    43.95 43.92 43.81 43.82                                           0.245 0.247 
 573 MCG +05-28-032               0.0230000 0.025 0.027  0.051  0.128   0.876   0.866           1.381  0.500  0.214  0.086 (W,W,H,A,H)    43.42 43.32 43.18 43.32 43.65 43.54       43.49                   0.365 0.418 
 574 2MASX J11491868-0416512      0.0845000 0.009 0.011  0.024  0.042                                                      (W,W,X,X,X)    44.14 44.10 44.03 44.00                                           0.248 0.245 
 575 SDSS J114921.52+532013.4     0.0951000 0.003 0.003  0.006  0.016                                                      (W,W,X,X,X)    43.74 43.66 43.56 43.70                                           0.223 0.234 
 576 PG 1149-110                  0.0490000 0.012 0.014  0.041  0.122                                                      (W,W,X,X,X)    43.79 43.70 43.76 43.97                                           0.276 0.323 
 577 MCG -01-30-041               0.0188000 0.018 0.017  0.064  0.181   1.497   1.575           1.751  0.735  0.321        (W,W,H,A,H)    43.11 42.93 43.11 43.29 43.71 43.62       43.42 42.85 42.34       0.606 0.728 
 579 NGC 3998                     0.0035000 0.155 0.091  0.092  0.150   0.418                                              (W,W,If,X,X)   42.57 42.21 41.79 41.74 41.72                                     0.555 0.528 
 580 IC 0751                      0.0312000 0.016 0.019  0.082  0.233           1.917                                      (W,W,X,A,X)    43.49 43.44 43.66 43.85       44.16                               0.544 0.665 
 581 2MASSi J1159410-195924       0.4500000 0.006 0.012  0.031  0.065   0.212                                              (W,W,If,X,X)   45.63 45.75 45.76 45.82 45.87                                     0.205 0.207 
 582 2MASX J12005792+0648226      0.0360000 0.012 0.012  0.047  0.114   0.522                   0.917  0.423  0.181  0.060 (W,W,H,X,H)    43.49 43.37 43.55 43.67 43.83             43.71 43.18 42.67 42.03 0.349 0.390 
 583 Mrk 1310                     0.0194000 0.008 0.007  0.021  0.038   0.137                   0.268  0.154  0.070        (W,W,H,X,H)    42.75 42.60 42.66 42.64 42.70             42.63 42.20 41.71       0.289 0.285 
 585 NGC 4051                     0.0023000 0.088 0.112  0.468  1.142  13.365   4.557   9.531  38.655 21.713  9.679  3.355 (W,W,H,A,H)    41.95 41.93 42.13 42.26 42.82 42.25 42.38 42.93 42.48 41.99 41.37 0.730 1.000 
 586 ARK 347                      0.0224000 0.020 0.022  0.080  0.206   0.365                   0.497  0.254  0.116        (W,W,H,X,H)    43.30 43.21 43.36 43.51 43.25             43.03 42.54 42.05       0.384 0.445 
 587 GQ Com                       0.1653000 0.007 0.011  0.029  0.087                                                      (W,W,X,X,X)    44.69 44.71 44.73 44.95                                           0.237 0.264 
 588 UGC 07064                    0.0250000 0.020 0.021  0.106  0.308   1.749   3.295           3.089  1.253  0.555  0.233 (W,W,H,Ip,H)   43.41 43.30 43.58 43.78 44.03 44.19       43.92                   0.790 0.872 
 589 2MASX J12055599+4959561      0.0631000 0.004 0.004  0.013  0.036                                                      (W,W,X,X,X)    43.54 43.42 43.49 43.67                                           0.240 0.264 
 590 NGC 4102                     0.0028000 0.164 0.129  1.067  5.119  55.005  54.050  48.750  54.194 20.453  7.792  2.409 (W,W,H,A,H)    42.40 42.16 42.66 43.08 43.61 43.49 43.26 43.24 42.63 42.06 41.40 0.921 1.000 
 591 B2 1204+34                   0.0791000 0.005 0.005  0.011  0.026                                                      (W,W,X,X,X)    43.84 43.69 43.63 43.74                                           0.259 0.272 
 592 Mrk 198                      0.0242000 0.013 0.015  0.060  0.122   0.846   0.584           1.025  0.342  0.152  0.064 (W,W,H,A,H)    43.20 43.12 43.30 43.34 43.68 43.41       43.41 42.74 42.24 41.71 0.396 0.414 
 593 NGC 4138                     0.0030000 0.054 0.034  0.037  0.075   2.063   2.161   5.826   5.537  3.642  1.531  0.589 (W,W,H,A,H)    41.97 41.64 41.27 41.30 42.24 42.16 42.39 42.31 41.94 41.42 40.85 0.385 0.399 
 594 2MASX J12100404-4636274      0.0315000              0.060  0.185   0.556                                              (W,W,Ip,X,X)               43.54 43.76 43.77                                     0.348 0.431 
 595 NGC 4151                     0.0033000 0.620 0.731  1.650  4.188   6.889   4.594   5.520   9.055  4.118  1.804  0.599 (W,W,H,A,H)    43.12 43.06 43.00 43.14 42.85 42.57 42.45 42.61 42.07 41.57 40.94 0.335 0.381 
 596 KUG 1208+386                 0.0228000 0.032 0.036  0.063  0.128   0.195                          0.070  0.033        (W,W,H,X,X)    43.52 43.44 43.27 43.31 42.99                   42.00 41.52       0.448 0.469 
 597 2MASX J12111425-3933268      0.0611000 0.012 0.015  0.039  0.078                                                      (W,W,X,X,X)    43.97 43.94 43.94 43.98                                           0.297 0.305 
 599 NGC 4180                     0.0070000 0.040 0.028  0.138  0.272   5.250   6.183   9.900   8.980  3.908  1.568  0.545 (W,W,H,A,H)    42.58 42.30 42.57 42.60 43.39 43.35 43.36 43.26 42.71 42.16 41.55 0.697 0.717 
 600 CGCG 187-022                 0.0249000 0.009 0.006  0.036  0.149   0.987   0.937                                      (W,W,Ip,A,X)   43.03 42.77 43.11 43.46 43.81 43.64                               0.421 0.613 
 604 2MASX J12135456-0530193      0.0660000 0.010 0.010  0.022  0.029                                                      (W,W,X,X,X)    43.95 43.83 43.76 43.62                                           0.248 0.233 
 605 Was 49b                      0.0632000 0.008 0.015  0.084  0.247   0.418                                              (W,W,If,X,X)   43.86 43.98 44.30 44.51 44.27                                     0.435 0.544 
 606 ESO 505-IG 030               0.0397000 0.019 0.023  0.069  0.167   3.315   3.971                                      (W,W,Ip,Ip,X)  43.79 43.75 43.80 43.92 44.75 44.69                               0.506 0.578 
 607 NGC 4235                     0.0080000 0.049 0.037  0.046  0.081   0.349   0.401           0.823  0.706  0.307  0.110 (W,W,H,A,H)    42.79 42.54 42.22 42.20 42.33 42.28       42.34 42.08 41.57 40.97 0.282 0.278 
 608 Mrk 766                      0.0129000 0.053 0.068  0.316  1.173   4.259   3.312   3.864   2.941  0.898  0.347  0.123 (W,W,H,A,H)    43.24 43.22 43.47 43.78 43.83 43.61 43.49 43.31 42.60 42.04 41.44 0.663 1.000 
 609 M 106                        0.0015000 0.120 0.091  0.203  0.390                                 53.312 24.318  9.355 (W,W,X,X,X)    41.72 41.47 41.40 41.42                         42.50 42.01 41.44 0.893 0.900 
 611 Mrk 205                      0.0708000 0.019        0.046  0.085   0.276   0.721                                      (W,W,If,Ip,X)  44.31       44.15 44.15 44.19 44.47                               0.254 0.254 
 613 Mrk 50                       0.0234000 0.010 0.011  0.020  0.027                                  0.063               (W,W,X,X,X)    43.03 42.93 42.79 42.66                         41.97             0.228 0.219 
 615 NGC 4388                     0.0084000 0.075 0.105  0.454  2.070  11.796  10.350  15.410  18.588  7.866  3.319  1.245 (W,W,H,A,H)    43.01 43.03 43.25 43.65 43.90 43.73 43.71 43.74 43.17 42.65 42.07 0.301 0.425 
 616 NGC 4395                     0.0011000 0.003 0.003  0.011  0.052   1.990   3.326                                      (W,W,Ip,Ip,X)  39.81 39.74 39.88 40.27 41.39 41.47                               0.237 0.297 
 621 NGC 4500                     0.0104000 0.030        0.150  0.448   3.734   4.090   7.185                              (W,W,Ip,A,X)   42.80       42.96 43.17 43.62 43.52 43.57                         0.866 0.970 
 622 2MASX J12313717-4758019      0.0278000 0.020 0.024  0.098  0.256   1.507   1.370           1.955  0.695  0.294  0.098 (W,W,H,A,H)    43.49 43.44 43.64 43.79 44.06 43.91       43.81 43.17 42.65 42.02 0.451 0.525 
 623 Mrk 771                      0.0630000 0.013 0.018  0.057  0.159                                                      (W,W,X,X,X)    44.05 44.06 44.13 44.32                                           0.339 0.402 
 624 1RXS J123212.3-421745        0.0980000              0.076  0.200                                                      (W,W,X,X,X)                44.66 44.82                                           0.295 0.334 
 626 NGC 4507                     0.0118000 0.108 0.162  0.548  1.465   4.392   4.370   5.391   4.677  2.686  1.120  0.423 (W,W,H,A,H)    43.47 43.52 43.63 43.79 43.77 43.66 43.56 43.44 43.00 42.48 41.90 0.312 0.356 
 628 2MASX J12384342+0927362      0.0829000 0.005 0.006  0.035  0.133                                                      (W,W,X,X,X)    43.84 43.85 44.18 44.49                                           0.320 0.425 
 629 ESO 506-G027                 0.0250000 0.028 0.043  0.130  0.257   0.529   0.613           1.219  1.129  0.547        (W,W,H,A,H)    43.55 43.60 43.66 43.70 43.51 43.46       43.51 43.29 42.82       0.255 0.259 
 630 LEDA 170194                  0.0367000 0.011 0.013  0.046  0.109   0.373   0.774           0.638  0.377  0.160        (W,W,H,Ip,H)   43.50 43.43 43.56 43.67 43.70 43.91       43.57                   0.273 0.292 
 631 NGC 4593                     0.0090000 0.084 0.091  0.270  0.640   2.678   3.371   5.120   5.779                      (W,W,Ip,Ip,A)  43.12 43.03 43.08 43.20 43.35 43.31 43.30 43.29                   0.326 0.360 
 632 Mrk 653                      0.0431000 0.008 0.009  0.036  0.093   0.136                   0.412  0.271  0.142        (W,W,H,X,H)    43.49 43.43 43.59 43.74 43.40             43.53 43.15 42.72       0.377 0.440 
 633 NGC 4619                     0.0231000 0.015 0.010  0.025  0.042   1.339   1.641   4.122   3.236  2.133  0.892  0.303 (W,W,H,A,H)    43.22 42.90 42.87 42.84 43.84 43.82 44.03 43.87 43.49 42.97 42.34 0.371 0.359 
 634 ESO 381- G 007               0.0550000 0.014 0.015  0.029  0.063                                                      (W,W,X,X,X)    43.95 43.86 43.72 43.79                                           0.242 0.251 
 635 KUG 1238+278A                0.0565000 0.015 0.022  0.087  0.318   1.071   0.945                                      (W,W,Ip,A,X)   43.99 44.05 44.22 44.52 44.58 44.38                               0.748 0.879 
 638 NGC 4686                     0.0167000 0.037 0.023  0.025  0.050                                                      (W,W,X,X,X)    43.32 42.98 42.59 42.63                                           0.265 0.270 
 641 NGC 4748                     0.0146000 0.024 0.021  0.085  0.283   1.437   1.508   3.356   2.416  1.104  0.474  0.138 (W,W,H,A,H)    43.01 42.82 43.01 43.27 43.47 43.38 43.54 43.34 42.80 42.29 41.60 0.474 0.611 
 643 ESO 323-32                   0.0160000 0.026 0.017  0.056  0.197   0.939   1.028                                      (W,W,Ip,A,X)   43.12 42.80 42.91 43.19 43.40 43.30                               0.296 0.371 
 644 6dF J1254564-265702          0.0591000 0.017 0.019  0.030  0.066                                                      (W,W,X,X,X)    44.10 44.02 43.80 43.88                                           0.243 0.252 
 648 2MASX J13000533+1632151      0.0800000 0.027 0.044  0.096  0.182                                                      (W,W,X,X,X)    44.58 44.65 44.58 44.59                                           0.522 0.529 
 651 Mrk 783                      0.0672000 0.009 0.010  0.022  0.066   0.295                                              (W,W,If,X,X)   43.93 43.86 43.79 43.99 44.18                                     0.226 0.246 
 652 SBS 1301+540                 0.0299000              0.014  0.021                                  0.087  0.055        (W,W,X,X,X)                42.84 42.78                         42.33 41.99       0.207 0.205 
 653 NGC 4941                     0.0037000 0.039 0.031  0.092  0.303   0.965   1.765   4.355   3.955  5.442  2.767  0.992 (W,W,H,A,H)    42.02 41.78 41.84 42.10 42.10 42.25 42.45 42.35 42.30 41.86 41.25 0.676 0.827 
 654 NGC 4939                     0.0104000 0.030 0.023  0.057  0.235   1.938   2.541   7.989   7.000  9.492  4.582  1.762 (W,W,H,A,H)    42.80 42.55 42.53 42.89 43.30 43.31 43.62 43.50 43.44 42.98 42.41 0.413 0.605 
 655 NGC 4945                     0.0019000 0.242        9.906 12.633 370.062 385.364                                      (A,A,Ip,Ip,X)  42.23       43.29 43.14 44.14 44.01                               0.630 0.531 
 657 ESO 323-077                  0.0150000              0.522  1.125   7.017   6.945   7.791   7.531  2.897  1.149  0.382 (W,W,H,A,H)                43.82 43.89 44.18 44.07 43.93 43.85 43.24 42.70 42.06 0.861 0.881 
 658 ESO 323- G 081               0.0159000 0.011 0.008  0.015  0.041                                                      (W,W,X,X,X)    42.75 42.48 42.34 42.50                                           0.252 0.278 
 659 NGC 4992                     0.0251000 0.020 0.027  0.057  0.119   0.180                   0.548  0.512  0.256  0.092 (W,W,H,X,H)    43.40 43.40 43.31 43.37 43.04             43.17                   0.257 0.263 
 662 2MASX J13105723+0837387      0.0527000 0.008 0.006  0.011  0.025                                                      (W,W,X,X,X)    43.67 43.40 43.27 43.35                                           0.273 0.286 
 663 II SZ 010                    0.0340000 0.011 0.017  0.064  0.138   0.085                   0.125  0.056               (W,W,H,X,H)    43.40 43.48 43.63 43.70 42.99             42.80 42.25             0.341 0.364 
 665 NGC 5033                     0.0029000 0.117 0.077  0.240  0.584  19.133  21.990  41.620  50.152 40.780 18.221  6.474 (W,W,H,A,H)    42.28 41.97 42.05 42.17 43.18 43.13 43.22 43.24 42.96 42.46 41.86 1.000 1.000 
 666 UGC 08327 NED02              0.0366000 0.019 0.031  0.108  0.354   1.483   1.198           0.884  0.316  0.111  0.117 (W,W,H,A,H)    43.71 43.80 43.92 44.18 44.30 44.09       43.71                   0.550 0.714 
 669 NGC 5100 NED02               0.0319000 0.020 0.018  0.101  0.161   2.025   3.002   5.013                              (W,W,Ip,A,X)   43.61 43.45 43.77 43.71 44.34 44.37 44.40                         0.580 0.542 
 670 MCG -03-34-064               0.0165000 0.055 0.113  0.757  2.291   5.099   4.634           3.444  0.986  0.384  0.124 (W,W,H,A,H)    43.47 43.66 44.06 44.28 44.13 43.98       43.60 42.86 42.30 41.66 0.861 0.961 
 674 ESO 509- G 038               0.0260000 0.017 0.014  0.056  0.150   0.441   0.571           0.732  0.344  0.150  0.060 (W,W,H,A,H)    43.35 43.15 43.33 43.50 43.46 43.47       43.33 42.80 42.30 41.74 0.371 0.437 
 676 ESO 021- G 004               0.0098000 0.071 0.041  0.038  0.064   0.840   1.065   3.050                              (W,W,Ip,A,X)   43.13 42.76 42.31 42.27 42.92 42.88 43.15                         0.381 0.368 
 677 ESO 383-18                   0.0130000 0.045 0.084  0.262  0.489   0.654   0.624           0.753  0.252  0.132  0.055 (W,W,H,A,H)    43.18 43.32 43.39 43.40 43.03 42.90       42.73 42.06 41.63 41.10 0.820 0.824 
 679 NGC 5231                     0.0218000 0.017 0.015  0.045  0.090   0.702   0.784           1.771  0.777  0.348  0.179 (W,W,H,A,H)    43.20 43.03 43.08 43.12 43.51 43.45       43.55 43.00 42.51 42.06 0.475 0.498 
 680 MCG -06-30-015               0.0077000 0.103 0.134  0.334  0.745   1.205   1.035           0.762  0.233  0.086        (W,W,H,A,H)    43.08 43.06 43.04 43.13 42.83 42.66       42.27 41.57 40.99       0.434 0.473 
 682 NGC 5252                     0.0230000 0.064 0.077  0.091  0.137   0.341   0.416           0.298  0.395               (W,W,H,A,H)    43.84 43.78 43.44 43.35 43.24 43.22       42.83 42.76             0.252 0.244 
 683 2MASX J13411287-1438407      0.0418000 0.025 0.033  0.091  0.189   0.132                   0.198  0.176  0.087        (W,W,H,X,H)    43.96 43.94 43.97 44.02 43.36             43.18 42.94 42.48       0.302 0.314 
 684 NGC 5283                     0.0104000 0.021 0.013  0.020  0.052                                                      (W,W,X,X,X)    42.64 42.30 42.07 42.23                                           0.469 0.557 
 686 NGC 5273                     0.0035000 0.025 0.016  0.032  0.085   0.721   0.691           0.705  0.327  0.161        (W,W,H,A,H)    41.78 41.46 41.33 41.49 41.92 41.79       41.55 41.03 40.57       0.405 0.477 
 687 CGCG 102-048                 0.0269000 0.008 0.005  0.009  0.020   0.052                          0.225  0.165        (W,W,H,X,X)    43.07 42.73 42.55 42.66 42.57                   42.65 42.37       0.232 0.239 
 688 NGC 5290                     0.0086000 0.052 0.039  0.061  0.099   2.071   1.640   6.011   7.339  4.998  2.260  0.788 (W,W,H,A,H)    42.88 42.62 42.40 42.35 43.16 42.95 43.33 43.35 42.99 42.50 41.89 0.391 0.371 
 689 2MASX J13462846+1922432      0.0840000 0.009 0.012  0.020  0.028                                                      (W,W,X,X,X)    44.13 44.14 43.95 43.83                                           0.235 0.225 
 690 2MASSi J1346085+732053       0.2900000 0.005 0.007  0.009  0.019                                                      (W,W,X,X,X)    45.04 45.07 44.78 44.83                                           0.216 0.219 
 693 SWIFT J1347.7+0212           0.1097000                                                                                (X,X,X,X,X)    42.84 42.96                                                                   
 694 IC 4329A                     0.0160000 0.263 0.398  0.995  2.083   1.797   1.785           0.968  0.488  0.170  0.079 (W,W,H,A,H)    44.13 44.17 44.16 44.21 43.65 43.53       43.02 42.53             0.279 0.290 
 695 UM 614                       0.0327000 0.010 0.011  0.028  0.069                                  0.042               (W,W,X,X,X)    43.32 43.24 43.24 43.36                         42.09             0.254 0.274 
 696 2MASX J13512953-1813468      0.0122000 0.018 0.019  0.023  0.034                                                      (W,W,X,X,X)    42.73 42.61 42.29 42.19                                           0.263 0.249 
 697 Mrk 279                      0.0304000 0.023 0.030  0.142  0.376   0.852   1.283           0.822  0.342  0.132        (W,W,H,Ip,H)   43.63 43.61 43.88 44.04 43.89 43.96       43.51                   0.302 0.345 
 698 2MASX J13532820-1123055      0.0688000 0.007 0.008  0.026  0.053                                                      (W,W,X,X,X)    43.83 43.80 43.87 43.92                                           0.283 0.292 
 699 TOLOLO 00113                 0.0520000 0.023 0.031  0.092  0.280   0.481                                              (W,W,Ip,X,X)   44.11 44.12 44.17 44.39 44.16                                     0.406 0.514 
 701 2MASX J13553383+3520573      0.1016000 0.003 0.003  0.007  0.011                                                      (W,W,X,X,X)    43.85 43.77 43.63 43.60                                           0.235 0.233 
 702 Mrk 464                      0.0501000 0.004 0.005  0.014  0.028                                                      (W,W,X,X,X)    43.29 43.29 43.32 43.36                                           0.212 0.214 
 703 Mrk 463                      0.0504000 0.125 0.202  0.491  1.435   2.083   1.584                                      (W,W,Ip,A,X)   44.82 44.90 44.87 45.07 44.76 44.50                               0.939 1.000 
 704 ESO 578- G 009               0.0350000 0.012 0.011  0.034  0.076   0.318   0.585           0.999  0.571  0.250        (W,W,H,A,H)    43.47 43.33 43.39 43.47 43.59 43.74       43.73 43.29 42.78       0.262 0.276 
 707 2MASX J14080674-3023537      0.0235000 0.009 0.012  0.033  0.067                                                      (W,W,X,X,X)    42.97 43.00 43.02 43.06                                           0.281 0.290 
 710 2MASX J14104482-4228325      0.0339000 0.007 0.008  0.023  0.047                                                      (W,W,X,X,X)    43.22 43.17 43.19 43.23                                           0.358 0.373 
 712 NGC 5506                     0.0062000 0.353 0.573  1.051  3.081   8.214   8.413   7.723   6.768  2.730  1.149  0.370 (W,W,H,A,H)    43.42 43.50 43.35 43.55 43.48 43.38 43.15 43.03 42.45 41.92 41.28 0.531 0.661 
 713 2MASX J14165001-1158577      0.0986000 0.008 0.010  0.021  0.047                                                      (W,W,X,X,X)    44.27 44.20 44.10 44.20                                           0.215 0.221 
 714 IGR J14175-4641              0.0766000 0.007 0.007  0.027  0.052                                                      (W,W,X,X,X)    43.98 43.84 43.99 44.01                                           0.222 0.223 
 715 2MASX J14174289+6141523      0.1188000 0.003 0.005  0.010  0.017                                                      (W,W,X,X,X)    44.02 44.03 43.96 43.93                                           0.226 0.224 
 717 NGC 5548                     0.0172000              0.189  0.519   1.173   1.073           1.494  0.809  0.321        (W,W,H,A,H)                43.50 43.67 43.53 43.38       43.27 42.81 42.26       0.278 0.316 
 719 ESO 511-G030                 0.0224000 0.026 0.026  0.056  0.091   0.405   0.848           2.021  2.035  0.982        (W,W,H,A,H)    43.41 43.29 43.20 43.15 43.30 43.51       43.64 43.44 42.98       0.243 0.238 
 722 SBS 1419+480                 0.0723000 0.028 0.037  0.084  0.239   0.295                                              (W,W,If,X,X)   44.51 44.48 44.43 44.62 44.24                                     0.292 0.339 
 723 NGC 5610                     0.0169000 0.027 0.029  0.136  0.522   5.419   5.795   7.135   6.219  2.989  1.225  0.434 (W,W,H,A,H)    43.18 43.08 43.34 43.66 44.17 44.09 43.99 43.88 43.36 42.83 42.22 0.690 0.861 
 726 Mrk 813                      0.1105000 0.015 0.020  0.038  0.071                                                      (W,W,X,X,X)    44.61 44.61 44.48 44.48                                           0.249 0.249 
 728 Mrk 1383                     0.0865000 0.029 0.038  0.095  0.205   0.225                                              (W,W,If,X,X)   44.68 44.67 44.64 44.72 44.29                                     0.302 0.320 
 730 Mrk 684                      0.0461000 0.016 0.017  0.050  0.117   0.447                                              (W,W,Ip,X,X)   43.85 43.75 43.79 43.90 44.02                                     0.386 0.428 
 731 NGC 5643                     0.0040000 0.053 0.054  0.391  1.840  13.656  15.240  17.640  24.322                      (W,W,A,A,A)    42.22 42.09 42.54 42.95 43.32 43.25 43.13 43.21                   0.328 0.486 
 733 NGC 5674                     0.0249000 0.021 0.019  0.058  0.138   1.819   1.991   6.332   3.940  2.233  0.964  0.340 (W,W,H,A,H)    43.41 43.24 43.31 43.42 44.04 43.97 44.28 44.02 43.58 43.07 42.46 0.463 0.524 
 734 NGC 5683                     0.0362000 0.005 0.005  0.019  0.050   0.097                                              (W,W,H,X,X)    43.16 42.99 43.17 43.31 43.10                                     0.255 0.279 
 735 Mrk 817                      0.0314000 0.065 0.085  0.274  0.937   2.159   1.575           1.706  0.561  0.244  0.079 (W,W,H,A,H)    44.11 44.10 44.19 44.46 44.32 44.08       43.86 43.18 42.68 42.03 0.477 0.621 
 736 2MASX J14364961-1613410      0.1445000 0.010 0.014  0.030  0.062                                                      (W,W,X,X,X)    44.71 44.72 44.62 44.67                                           0.217 0.220 
 737 2MASX J14391186+1415215      0.0714000 0.004 0.005  0.009  0.011                                                      (W,W,X,X,X)    43.61 43.59 43.45 43.28                                           0.239 0.228 
 738 Mrk 477                      0.0377000 0.009        0.112  0.472   1.307   0.937           0.735  0.248  0.090        (W,W,H,A,H)    43.44       43.97 44.33 44.27 44.01       43.66 42.99             0.722 0.885 
 739 NGC 5728                     0.0093000 0.056 0.042  0.229  0.673   9.758  11.380  11.850  13.717  7.103  3.164  1.038 (W,W,H,A,H)    42.98 42.72 43.04 43.25 43.91 43.86 43.69 43.69 43.22 42.72 42.08 0.361 0.441 
 740 CGCG 164-019                 0.0299000              0.088  0.229   0.747   0.698                                      (If,W,Ip,Ip,X)             43.65 43.81 43.85 43.68                               0.217 0.223 
 744 IGR 14488-4008               0.1230000                                                                                (X,X,X,X,X)                                                                                  
 748 2MASX J14530794+2554327      0.0490000 0.006 0.006  0.009  0.012                                                      (W,W,X,X,X)    43.47 43.37 43.12 42.96                                           0.205 0.201 
 751 IC 4518A                     0.0163000 0.030        0.239  0.956   5.209   7.869           5.011  5.663  2.297  0.788 (W,W,H,Ip,H)   43.20       43.55 43.89 44.13 44.20       43.75                   0.675 0.859 
 753 Mrk 841                      0.0364000 0.026 0.037  0.161  0.444   0.448                   0.182  0.061               (W,W,H,X,H)    43.85 43.87 44.09 44.27 43.77             43.02 42.35             0.304 0.354 
 754 Mrk 1392                     0.0361000 0.019 0.022  0.072  0.203   0.364                   0.936  0.552  0.241        (W,W,H,X,H)    43.71 43.63 43.74 43.92 43.67             43.72 43.30 42.80       0.326 0.386 
 755 2MASX J15064412+0351444      0.0377000 0.021 0.011  0.003          0.064                          0.056               (W,X,H,X,X)    43.79 43.39 42.41       42.96                   42.35             0.219       
 757 Mrk 1393                     0.0543000 0.011 0.012  0.036  0.102                                                      (W,W,X,X,X)    43.83 43.74 43.80 43.99                                           0.240 0.265 
 760 2MASX J15115979-2119015      0.0446000 0.041 0.053  0.142  0.438   1.846   1.591   3.208   1.572  0.612  0.240  0.088 (W,W,H,A,H)    44.23 44.21 44.22 44.45 44.57 44.39 44.51 44.14 43.54 42.98 42.39 0.313 0.382 
 765 2MASX J15144217-8123377      0.0684000 0.025 0.030  0.053  0.150   0.749                                              (W,W,Ip,X,X)   44.40 44.34 44.18 44.36 44.60                                     0.232 0.252 
 766 NGC 5899                     0.0086000 0.033 0.024  0.072  0.206   5.097   6.481          13.193  8.324  3.763  1.337 (W,W,H,Ip,H)   42.68 42.40 42.47 42.67 43.56 43.55       43.61 43.22 42.72 42.12 0.553 0.677 
 767 CGCG 319-007                 0.0440000 0.013 0.016  0.052  0.129   0.345                   0.760  0.335  0.137        (W,W,H,X,H)    43.73 43.68 43.77 43.90 43.83             43.81 43.26 42.73       0.445 0.512 
 769 2MASS J15213967+0337292      0.1264000 0.003 0.005  0.010  0.023                                                      (W,W,X,X,X)    44.11 44.10 44.04 44.11                                           0.205 0.207 
 770 4C +63.22                    0.2040000 0.003 0.004  0.011  0.026                                                      (W,W,X,X,X)    44.49 44.52 44.53 44.63                                           0.215 0.221 
 771 2MASX J15295830-1300397      0.1039000 0.012 0.017  0.030  0.058                                                      (W,W,X,X,X)    44.47 44.48 44.31 44.34                                           0.229 0.232 
 772 MCG -01-40-001               0.0227000 0.010 0.009  0.061  0.286   2.056   2.304   3.556   2.425  1.524  0.707  0.230 (W,W,H,A,H)    43.03 42.86 43.26 43.66 44.01 43.95 43.95 43.73 43.33 42.85 42.21 0.339 0.508 
 774 Mrk 290                      0.0296000 0.021 0.027  0.075  0.189   0.178                   0.116  0.049               (W,W,H,X,H)    43.57 43.55 43.57 43.71 43.19             42.64 42.07             0.311 0.350 
 776 2MASX J15422399-1411055      0.0964000 0.007 0.009  0.016  0.037                                                      (W,W,X,X,X)    44.18 44.12 43.97 44.07                                           0.268 0.283 
 778 2MASX J15462424+6929102      0.0380000 0.007 0.005  0.013  0.059   0.176                   0.097                      (W,W,H,X,H)    43.30 43.00 43.03 43.43 43.40             42.79                   0.262 0.341 
 779 3C 323.1                     0.2640000 0.008 0.011  0.017  0.039                                                      (W,W,X,X,X)    45.17 45.20 44.97 45.06                                           0.219 0.225 
 783 NGC 5995                     0.0252000              0.366  0.851   4.025   4.580   7.001   5.399  2.501  1.002  0.325 (A,W,H,A,H)                44.12 44.23 44.40 44.34 44.34 44.17 43.64 43.09       0.437 0.485 
 785 4C +23.42                    0.1150000 0.006 0.008  0.015  0.026                                                      (W,W,X,X,X)    44.25 44.23 44.12 44.08                                           0.268 0.263 
 786 SDSS J155334.73+261441.4     0.1664000 0.001        0.001                                                             (W,X,X,X,X)    43.83       43.45                                                 0.196       
 793 2MASX J16071388+4833266      0.1250000              0.012  0.022   0.177                                              (W,W,If,X,X)               44.08 44.10 44.53                                     0.212 0.213 
 794 LEDA 100168                  0.1830000 0.005 0.007  0.013  0.035                                                      (W,W,X,X,X)    44.63 44.63 44.50 44.66                                           0.207 0.213 
 797 Mrk 876                      0.1290000 0.026 0.037  0.090  0.207   0.599   0.540                                      (W,W,Ip,A,X)   45.00 45.03 44.99 45.09 45.09 44.90                               0.313 0.340 
 800 3C 332                       0.1510000 0.009 0.011  0.018  0.034                                                      (W,W,X,X,X)    44.67 44.64 44.44 44.46                                           0.227 0.228 
 804 CGCG 367-009                 0.0274000 0.010 0.008  0.023  0.055   0.059                   0.154                      (W,W,H,X,H)    43.19 42.97 42.99 43.11 42.64             42.70                   0.277 0.300 
 810 VII Zw 653                   0.0631000 0.019 0.023  0.062  0.155   0.352                                              (W,W,Ip,X,X)   44.21 44.16 44.17 44.31 44.20                                     0.326 0.367 
 811 Mrk 1498                     0.0547000 0.024 0.034  0.095  0.272   0.324                                              (W,W,If,X,X)   44.18 44.20 44.23 44.42 44.03                                     0.289 0.333 
 815 Mrk 885                      0.0253000              0.020  0.048   0.406                   1.002  0.456  0.189  0.065 (W,W,H,X,H)                42.86 42.98 43.40             43.44 42.90 42.37 41.76 0.279 0.304 
 816 2MASX J16303265+3923031      0.0306000 0.008 0.008  0.032  0.177   0.657   0.518                                      (W,W,Ip,A,X)   43.20 43.07 43.24 43.72 43.82 43.57                               0.378 0.624 
 817 2MASX J16311554+2352577      0.0590000       0.007  0.021  0.067   0.205                                              (W,W,If,X,X)         43.56 43.64 43.88 43.90                                     0.261 0.309 
 828 NGC 6232                     0.0148000 0.013 0.008  0.016  0.061   0.312                                              (W,W,If,X,X)   42.74 42.40 42.30 42.61 42.85                                     0.245 0.286 
 836 LEDA 214543                  0.0321000 0.020 0.023  0.026  0.062   0.118                   0.326  0.182  0.099        (W,W,H,X,H)    43.63 43.55 43.19 43.30 43.08             43.16                   0.282 0.305 
 839 UGC 10593                    0.0291000 0.015 0.018         0.105   0.510   0.546           0.917  0.464  0.237        (X,W,H,A,H)    43.42 43.35       43.44 43.63 43.55       43.52 43.03 42.60             0.466 
 841 NGC 6240                     0.0245000 0.056 0.062  0.487  2.577  26.621  23.180  21.090  20.233  6.162  2.451  0.794 (W,W,H,A,H)    43.83 43.74 44.22 44.68 45.19 45.02 44.79 44.71 44.00 43.46 42.81 0.254 0.341 
 842 2MASX J16531506+2349431      0.1034000 0.003 0.005  0.030  0.137   0.487                                              (W,W,Ip,X,X)   43.85 43.96 44.31 44.71 44.79                                     0.307 0.436 
 862 2MASX J17085915+2153082      0.0723000 0.007 0.008  0.015  0.028                                                      (W,W,X,X,X)    43.88 43.81 43.67 43.69                                           0.227 0.228 
 875 NGC 6300                     0.0037000 0.076 0.113  0.467  1.765  19.113  14.930  28.370  44.229 29.767 13.115  4.559 (W,W,H,A,H)    42.31 42.35 42.55 42.86 43.39 43.18 43.26 43.40 43.03 42.53 41.92 0.623 0.817 
 880 RBS 1640                     0.1370000 0.003 0.005  0.013  0.021                                                      (W,W,X,X,X)    44.07 44.18 44.20 44.16                                           0.209 0.208 
 882 4C +34.47                    0.2060000 0.007 0.011  0.026  0.063                                                      (W,W,X,X,X)    44.88 44.94 44.91 45.03                                           0.204 0.207 
 883 2MASX J17232321+3630097      0.0400000 0.026 0.034  0.080  0.155   0.325                                              (W,W,Ip,X,X)   43.93 43.92 43.87 43.90 43.75                                     0.336 0.342 
 888 2MASX J17311341+1442561      0.0826500 0.021 0.028  0.066  0.147                                                      (W,W,X,X,X)    44.50 44.48 44.45 44.53                                           0.331 0.355 
 898 ESO 139- G 012               0.0170000              0.065  0.130   0.414   0.881           2.704  2.311  1.065  0.333 (W,W,H,A,H)                43.03 43.06 43.06 43.28       43.52 43.26 42.77 42.11 0.326 0.336 
 907 4C +18.51                    0.1860000 0.004 0.006  0.011  0.020                                                      (W,W,X,X,X)    44.55 44.57 44.43 44.43                                           0.205 0.205 
 909 CGCG 300-062                 0.0330000 0.005 0.006  0.015  0.038   0.102                   0.286  0.234  0.112        (W,W,H,X,H)    43.09 42.99 42.98 43.11 43.04             43.13                   0.352 0.398 
 912 1RXS J174538.1+290823        0.1106000       0.016  0.026  0.060                                                      (W,W,X,X,X)          44.50 44.32 44.41                                           0.214 0.219 
 924 Mrk 507                      0.0559000 0.010 0.010  0.034  0.078   0.486   0.582                                      (W,W,Ip,A,X)   43.81 43.69 43.80 43.90 44.23 44.16                               0.480 0.531 
 942 NGC 6552                     0.0265000 0.014 0.017  0.108  0.719   2.574   1.888   2.727   2.188  0.707  0.297  0.102 (A,A,H,A,H)    43.30 43.26 43.64 44.20 44.25 44.00 43.97 43.82 43.13 42.61 41.99 0.450 0.791 
 950 2MASX J18074992+1120494      0.0800000 0.006 0.008  0.014  0.018                                                      (W,W,X,X,X)    43.94 43.92 43.73 43.58                                           0.205 0.201 
 960 UGC 11185 NED02              0.0412000              0.020  0.078   0.467   0.504           0.465  0.269  0.220        (W,W,H,Ip,H)               43.30 43.62 43.90 43.82       43.54                   0.279 0.355 
 967 H 1821+643                   0.2970000 0.052 0.079  0.164  0.449   1.076   0.635                                      (W,W,Ip,A,X)   46.11 46.16 46.06 46.24 46.15 45.78                               0.246 0.272 
 968 2MASX J18212680+5955209      0.0990000 0.003 0.004  0.009  0.017                                                      (W,W,X,X,X)    43.83 43.82 43.73 43.77                                           0.233 0.236 
 970 IC 4709                      0.0169000 0.019 0.024  0.077  0.227   0.592                   0.943  0.623  0.264        (W,W,H,X,H)    43.02 43.00 43.09 43.30 43.21             43.06 42.68 42.16       0.338 0.410 
 971 2MASX J18241083+1846088      0.0670000 0.015 0.021  0.053  0.144           0.350                                      (W,W,X,A,X)    44.15 44.16 44.16 44.33       44.10                               0.350 0.411 
 978 2MASX J18263239+3251300      0.0220000 0.007 0.008  0.018  0.045                                                      (W,W,X,X,X)    42.85 42.74 42.69 42.83                                           0.284 0.314 
 984 3C 382                       0.0579000 0.053 0.070  0.103  0.131                                                      (W,W,X,X,X)    44.57 44.56 44.32 44.15                                           0.216 0.209 
 986 Fairall 49                   0.0202000 0.129 0.185  0.498  1.232   3.318   2.619           2.555  0.872  0.339  0.123 (W,W,H,A,H)    44.02 44.05 44.06 44.19 44.12 43.91       43.65 42.99 42.43 41.83 1.000 1.000 
 988 ESO 103-035                  0.0133000       0.097  0.567  2.066   1.732   1.227           0.551  0.159  0.074        (W,W,H,A,H)          43.40 43.75 44.05 43.47 43.21       42.61 41.88 41.40       0.491 0.676 
 994 3C 390.3                     0.0561000              0.127  0.263   0.194                                              (W,W,If,X,X)               44.38 44.43 43.83                                     0.213 0.215 
 995 Fairall 51                   0.0142000 0.114 0.141  0.350  0.879   2.032   1.705           1.753  1.071  0.560        (W,W,H,A,H)    43.66 43.62 43.60 43.73 43.60 43.41       43.17 42.76 42.34       0.502 0.574 
 998 CGCG 341-006                 0.0463000 0.010 0.011  0.061  0.207   1.135   0.823           0.957  0.340  0.135  0.057 (W,W,H,A,H)    43.63 43.56 43.89 44.15 44.39 44.14       43.96 43.31 42.77 42.24 0.522 0.693 
1002 2MASX J18470283-7831494      0.0741000 0.016 0.018  0.047  0.123   0.356                                              (W,W,If,X,X)   44.27 44.21 44.20 44.35 44.35                                     0.259 0.285 
1009 ESO 025- G 002               0.0289000 0.012 0.009  0.029  0.071   0.308                                              (W,W,If,X,X)   43.29 43.07 43.14 43.27 43.44                                     0.308 0.344 
1015 2MASX J18564935-5442298      0.0563000 0.008 0.010  0.019  0.027                                                      (W,W,X,X,X)    43.73 43.69 43.55 43.45                                           0.225 0.219 
1016 2MASX J18570768-7828212      0.0420000 0.030 0.038  0.082  0.186   0.349                   0.356  0.195               (W,W,H,X,H)    44.04 44.01 43.93 44.02 43.79             43.44 42.98             0.396 0.435 
1020 UGC 11397                    0.0151000 0.018 0.019  0.053  0.121   0.516   0.562                                      (W,W,Ip,A,X)   42.92 42.80 42.83 42.93 43.09 42.98                               0.455 0.503 
1021 CGCG 229-015                 0.0279000 0.007 0.008  0.026  0.079   0.148                   0.270  0.149  0.080        (W,W,H,X,H)    43.06 42.95 43.06 43.28 43.05             42.96 42.50 42.09       0.300 0.361 
1027 ESO 231- G 026               0.0625000 0.013 0.021  0.041  0.057                                                      (W,W,X,X,X)    44.05 44.11 43.98 43.86                                           0.302 0.280 
1031 PKS 1916-300                 0.1668000 0.016 0.023  0.058  0.172                                                      (W,W,X,X,X)    45.03 45.06 45.05 45.26                                           0.242 0.271 
1032 ESO 141- G 055               0.0360000 0.078 0.096  0.164  0.303   0.613                   1.310  0.629  0.297        (W,W,H,X,H)    44.31 44.27 44.09 44.09 43.90             43.87 43.36 42.88       0.269 0.269 
1037 2MASX J19263018+4133053      0.0710000 0.005 0.006  0.011  0.025                                                      (W,W,X,X,X)    43.77 43.69 43.54 43.61                                           0.215 0.219 
1042 2MASX J19373299-0613046      0.0103000 0.070 0.084  0.370  0.923   3.588   3.709           4.964  1.901  0.700  0.203 (W,W,H,A,H)    43.17 43.11 43.34 43.47 43.56 43.47       43.34 42.73 42.15 41.46 0.688 0.771 
1043 2MASX J19380437-5109497      0.0400000 0.011 0.011  0.022  0.048   0.078                   0.211  0.218  0.093        (W,W,H,X,H)    43.55 43.44 43.31 43.39 43.10             43.17 42.99 42.47       0.243 0.254 
1045 IGR J19405-3016              0.0520000              0.085  0.205   0.754   0.871                                      (W,W,Ip,A,X)               44.14 44.25 44.35 44.27                               0.297 0.326 
1046 NGC 6814                     0.0052000 0.056 0.052  0.116  0.294   7.224   6.953  13.340  16.265 12.881  5.960  2.432 (W,W,H,A,H)    42.47 42.30 42.24 42.38 43.27 43.14 43.23 43.26 42.97 42.49 41.94 0.282 0.313 
1051 3C 403                       0.0590000       0.016  0.082  0.219                                                      (W,W,X,X,X)          43.95 44.23 44.40                                           0.276 0.306 
1060 2MASX J20005575-1810274      0.0373000 0.060 0.097  0.273  0.576   0.886   0.719           0.696  0.269  0.172        (W,W,H,A,H)    44.23 44.31 44.34 44.40 44.09 43.89       43.62 43.02 42.68       0.794 0.825 
1062 2MASX J20063331+5620364      0.0430000 0.003 0.005  0.015  0.033                                                      (W,W,X,X,X)    43.05 43.18 43.20 43.29                                           0.278 0.293 
1063 MCG-06-44-018                0.0250000 0.031 0.037  0.078  0.140   0.610           3.002                              (W,W,Ip,X,X)   43.59 43.54 43.44 43.44 43.61       43.96                         0.361 0.358 
1064 NGC 6860                     0.0149000 0.103 0.136  0.250  0.410   1.431   1.369           3.059  1.555  0.728  0.253 (W,W,H,A,H)    43.66 43.65 43.49 43.44 43.49 43.36       43.46 42.97 42.49 41.88 0.376 0.359 
1072 PKS 2014-55                  0.0600000 0.011 0.019  0.060  0.143                                                      (W,W,X,X,X)    43.92 44.04 44.11 44.23                                           0.273 0.292 
1076 II Zw 083                    0.0291000 0.046 0.071  0.325  0.854   1.162   1.153           1.306  0.578  0.240  0.081 (W,W,H,A,H)    43.89 43.96 44.20 44.35 43.99 43.87       43.68 43.13 42.60 41.97 0.803 0.866 
1079 IRAS 20247-7542              0.1143000 0.038 0.061  0.171  0.484   0.460                                              (W,W,Ip,X,X)   45.06 45.13 45.16 45.35 44.86                                     0.601 0.725 
1082 4C +21.55                    0.1735000 0.013 0.018  0.030  0.085                                                      (W,W,X,X,X)    44.97 44.98 44.80 44.99                                           0.203 0.209 
1085 ESO 234- G 050               0.0088000 0.013 0.015  0.069  0.243   0.534                                              (W,W,If,X,X)   42.31 42.23 42.48 42.76 42.63                                     0.748 0.874 
1087 ESO 234-IG 063               0.0537000 0.009 0.016  0.070  0.218                                                      (W,W,X,X,X)    43.74 43.87 44.08 44.31                                           0.443 0.570 
1088 4C +74.26                    0.1040000 0.077 0.106  0.133  0.171                                                      (W,W,X,X,X)    45.27 45.28 44.96 44.81                                           0.225 0.215 
1090 Mrk 509                      0.0344000 0.098 0.124  0.268  0.639   1.501   0.802           1.230  0.393  0.156  0.044 (W,W,H,Ip,H)   44.38 44.34 44.26 44.38 44.25 43.86       43.80 43.11 42.56 41.86 0.255 0.272 
1092 IC 5063                      0.0114000 0.064 0.118  0.880  3.034   4.266   3.821   4.016   3.603  2.205  1.027  0.354 (W,W,H,A,H)    43.22 43.35 43.81 44.08 43.72 43.57 43.40 43.29 42.89 42.41 41.79 0.739 0.868 
1097 ESO 464- G016                0.0364000              0.019  0.053   0.466   0.480           0.524  0.244  0.136        (W,W,H,A,H)                43.16 43.35 43.79 43.69       43.48                   0.242 0.261 
1099 2MASX J21090996-0940147      0.0265000              0.138  0.281   0.307                   0.229  0.156  0.085        (W,W,H,X,H)                43.74 43.79 43.32             42.84 42.48 42.07       0.425 0.445 
1102 2MASX J21140128+8204483      0.0840000 0.028 0.037  0.070  0.165   0.290                                              (W,W,If,X,X)   44.64 44.62 44.49 44.59 44.37                                     0.226 0.236 
1104 2MASX J21161028+2517010      0.1530000              0.008  0.014                                                      (W,W,X,X,X)                44.12 44.08                                           0.209 0.208 
1106 2MASX J21192912+3332566      0.0507000       0.011  0.016  0.027                                                      (W,W,X,X,X)          43.65 43.40 43.35                                           0.235 0.231 
1108 3C 433                       0.1016000                     0.017                                                      (X,W,X,X,X)                      43.78                                                 0.226 
1114 6dF J2132022-334254          0.0293000 0.008 0.010  0.043  0.122   0.079                                              (W,W,H,X,X)    43.14 43.11 43.32 43.52 42.82                                     0.224 0.242 
1116 2MASX J21344509-2725557      0.0670000 0.007 0.009  0.044  0.134   0.315                                              (W,W,If,X,X)   43.84 43.82 44.08 44.30 44.20                                     0.258 0.298 
1118 1RXS J213623.1-622400        0.0588000 0.032 0.038  0.083  0.246   0.393                                              (W,W,If,X,X)   44.37 44.32 44.23 44.44 44.18                                     0.256 0.293 
1119 IRAS F21329-6451             0.0704000 0.009 0.013  0.032  0.077   0.195                                              (W,W,If,X,X)   43.99 43.99 43.98 44.10 44.04                                     0.273 0.297 
1120 PKS 2135-14                  0.2003000 0.010 0.014  0.036  0.116                                                      (W,W,X,X,X)    45.00 45.04 45.02 45.26                                           0.224 0.246 
1121 CGCG 493-002                 0.0248000 0.024 0.029  0.099  0.241   0.426                   0.419  0.192  0.093        (W,W,H,X,H)    43.48 43.42 43.54 43.66 43.41             43.04 42.51 42.05       0.416 0.471 
1125 RX J2145.5+1102              0.2090000                     0.018                                                      (X,W,X,X,X)                      44.49                                                 0.204 
1127 NGC 7130                     0.0162000 0.037 0.041  0.395  1.900  21.008  19.120  25.340  20.750                      (W,W,A,A,A)    43.29 43.20 43.77 44.18 44.73 44.58 44.51 44.36                   0.975 1.000 
1128 6dF J2149581-185924          0.1581000 0.005 0.007  0.012  0.030                                                      (W,W,X,X,X)    44.52 44.48 44.33 44.44                                           0.213 0.220 
1131 PKS 2153-69                  0.0283000 0.020 0.018  0.042  0.091                                                      (W,W,X,X,X)    43.50 43.33 43.28 43.36                                           0.302 0.322 
1132 EUVE J2157-06.1              0.1760000 0.009 0.013  0.029  0.044                                                      (W,W,X,X,X)    44.86 44.88 44.80 44.72                                           0.223 0.218 
1135 NGC 7172                     0.0087000 0.127 0.152  0.265  0.496   7.148   8.087  11.630  12.693  6.012  2.477  0.802 (W,W,H,A,H)    43.28 43.22 43.05 43.06 43.71 43.66 43.62 43.60 43.08 42.55 41.91 0.378 0.381 
1138 2MASX J22041914+0333511      0.0611000 0.026 0.045  0.201  0.627   1.081   0.933                                      (W,W,Ip,A,X)   44.31 44.42 44.65 44.88 44.65 44.45                               0.636 0.785 
1139 NGC 7212 NED02               0.0267000 0.015 0.021  0.132  0.515   2.846   2.903                                      (W,W,Ip,Ip,X)  43.35 43.34 43.73 44.06 44.33 44.20                               0.325 0.442 
1141 NGC 7214                     0.0231000 0.034 0.034  0.096  0.269   2.036   2.279                                      (W,W,Ip,A,X)   43.56 43.43 43.47 43.65 44.06 43.96                               0.490 0.587 
1145 2MASX J22140917-2557487      0.0519000 0.005 0.006  0.017  0.031   0.208                                              (W,W,If,X,X)   43.47 43.43 43.43 43.43 43.79                                     0.269 0.269 
1146 Mrk 304                      0.0658000 0.038 0.049  0.071  0.110                                                      (W,W,X,X,X)    44.55 44.52 44.27 44.19                                           0.378 0.353 
1150 MCG +02-57-002               0.0290000 0.010 0.011  0.041  0.116   0.539   0.575           0.667  0.265  0.166  0.071 (W,W,H,A,H)    43.25 43.12 43.30 43.48 43.65 43.57       43.38 42.79 42.44 41.91 0.319 0.376 
1151 3C 445                       0.0562000 0.038 0.061  0.147  0.267   0.292                                              (W,W,If,X,X)   44.41 44.48 44.44 44.44 44.01                                     0.340 0.339 
1152 MCG +06-49-019               0.0213000 0.018 0.012  0.020  0.046   0.142                   0.517  0.523  0.241        (W,W,H,X,H)    43.22 42.90 42.71 42.81 42.80             43.00 42.81 42.33       0.243 0.254 
1156 ESO 533- G 050               0.0264000 0.012 0.008  0.010  0.021   0.103                   0.398  0.658  0.314        (W,W,H,X,H)    43.24 42.92 42.60 42.66 42.85             43.07 43.10 42.63       0.274 0.285 
1157 NGC 7314                     0.0048000 0.033 0.035  0.112  0.329   3.229   4.499  11.030  12.544                      (W,W,Ip,A,A)   42.18 42.07 42.16 42.36 42.88 42.88 43.08 43.08                   0.335 0.404 
1158 NGC 7319                     0.0225000 0.017 0.021  0.077  0.201   0.836   1.693                                      (W,W,If,Ip,X)  43.23 43.19 43.35 43.50 43.65 43.81                               0.306 0.345 
1160 IC 5233                      0.0246000       0.011  0.026  0.056   0.353   0.644                                      (W,W,If,A,X)         42.98 42.95 43.02 43.35 43.47                               0.409 0.439 
1161 Mrk 915                      0.0241000 0.021 0.021  0.074  0.233   0.436           2.017                              (W,W,If,X,X)   43.39 43.26 43.39 43.62 43.43       43.76                         0.282 0.338 
1162 MCG +01-57-016               0.0250000 0.027 0.029  0.086  0.256   0.936   0.873           0.966  0.544  0.212        (W,W,H,A,H)    43.54 43.42 43.49 43.70 43.76 43.62       43.41 42.97 42.41       0.388 0.479 
1163 ESO 406- G 004               0.0290000 0.021 0.020  0.127  0.315   3.399   2.875   4.808                              (W,W,A,A,X)    43.56 43.41 43.79 43.92 44.45 44.27 44.30                         0.535 0.616 
1165 3C 452                       0.0811000              0.026  0.070                                                      (W,W,X,X,X)                44.03 44.19                                           0.230 0.242 
1166 2MASX J22484165-5109338      0.1000000 0.010 0.014  0.040  0.126   0.293                                              (W,W,If,X,X)   44.34 44.37 44.41 44.64 44.54                                     0.288 0.347 
1167 2MASX J22484430+1727034      0.0860000 0.003 0.003  0.007  0.014                                                      (W,W,X,X,X)    43.66 43.61 43.53 43.54                                           0.239 0.240 
1168 2MASX J22505170-0854572      0.0649000 0.005 0.006  0.010  0.014                                                      (W,W,X,X,X)    43.62 43.58 43.40 43.28                                           0.220 0.214 
1172 MR 2251-178                  0.0640000 0.034 0.043  0.079  0.150   0.297                                              (W,W,If,X,X)   44.47 44.44 44.29 44.30 44.14                                     0.204 0.205 
1173 UGC 12243                    0.0283000 0.012 0.008  0.023  0.045   0.449   0.700                                      (W,W,Ip,A,X)   43.28 42.95 43.02 43.05 43.58 43.63                               0.370 0.380 
1174 UGC 12237                    0.0283000 0.008 0.008  0.030  0.123   0.640   0.805   2.378   1.083  0.909  0.434        (W,W,H,A,H)    43.10 42.98 43.13 43.49 43.70 43.69 43.97 43.57 43.30 42.83       0.331 0.465 
1176 2MASX J22563642+0525167      0.0660000 0.009 0.013  0.028  0.059                                                      (W,W,X,X,X)    43.94 43.93 43.87 43.93                                           0.277 0.288 
1177 UGC 12282                    0.0170000              0.046  0.111   1.189   1.284   3.745   3.685  2.595  1.241  0.455 (W,W,H,A,H)                42.87 42.99 43.52 43.44 43.72 43.65 43.31 42.84 42.25 0.356 0.398 
1178 KAZ 320                      0.0345000 0.016 0.022  0.066  0.161   0.366                   0.308  0.110  0.048        (W,W,H,X,H)    43.60 43.60 43.66 43.78 43.64             43.20 42.56 42.05       0.278 0.304 
1179 2MASX J23013626-5913210      0.1490000 0.009 0.012  0.025  0.051                                                      (W,W,X,X,X)    44.66 44.67 44.57 44.62                                           0.265 0.272 
1180 NGC 7465                     0.0066000 0.044 0.031  0.140  0.311   4.169   4.078   5.065   4.715  2.496  1.068  0.339 (W,W,H,A,H)    42.57 42.29 42.53 42.61 43.24 43.12 43.02 42.93 42.46 41.95 41.29 0.655 0.702 
1182 NGC 7469                     0.0163000 0.132 0.151  1.019  4.337  30.770  27.690  22.510  26.935 11.345  4.491  1.381 (W,W,H,A,H)    43.84 43.77 44.18 44.55 44.90 44.74 44.46 44.48 43.91             0.593 1.000 
1183 Mrk 926                      0.0469000 0.069 0.086  0.122  0.255   0.606   0.647           0.713  0.325  0.127        (W,W,H,A,H)    44.50 44.46 44.20 44.26 44.13 44.05       43.84 43.31 42.75       0.212 0.215 
1184 NGC 7479                     0.0079000 0.040 0.076  0.503  2.368  14.341  14.140  17.190  25.989 17.341  7.510  2.692 (W,W,H,A,H)    42.68 42.83 43.24 43.65 43.93 43.82 43.71 43.83 43.46 42.95 42.35 1.000 1.000 
1185 PG 2304+042                  0.0420000 0.007 0.007  0.014  0.029                                                      (W,W,X,X,X)    43.43 43.29 43.16 43.21                                           0.225 0.229 
1186 SWIFT J2307.9+2245           0.0350000 0.009 0.008  0.023  0.060                                                      (W,W,X,X,X)    43.36 43.15 43.22 43.37                                           0.264 0.288 
1187 2MASX J23075724+4016393      0.0740000 0.004 0.004  0.009  0.019                                                      (W,W,X,X,X)    43.65 43.57 43.46 43.54                                           0.214 0.218 
1188 NGC 7582                     0.0052000 0.290 0.380  1.309  5.350  67.409  60.910  51.490  77.261 29.800 11.826  3.798 (W,W,H,A,H)    43.18 43.17 43.29 43.64 44.24 44.08 43.82 43.94 43.33 42.78 42.13 0.507 0.728 
1189 NGC 7603                     0.0295000 0.156 0.199  0.328  0.380   1.331   1.340           2.639  1.250  0.540  0.220 (W,W,H,A,H)    44.44 44.41 44.21 44.01 44.06 43.95       43.99 43.48 42.97 42.42 0.365 0.308 
1192 2MASX J23222444-0645375      0.0330000 0.010 0.012  0.032  0.065                                                      (W,W,X,X,X)    43.33 43.30 43.30 43.35                                           0.344 0.358 
1194 LCRS B232242.2-384320        0.0359000 0.013 0.011  0.042  0.063   0.644   0.654           1.339  0.498  0.221  0.082 (W,W,H,A,H)    43.54 43.32 43.49 43.41 43.92 43.81       43.87 43.25 42.75 42.17 0.295 0.278 
1195 2MASX J23255427+2153142      0.1200000 0.008 0.011  0.027  0.066                                                      (W,W,X,X,X)    44.42 44.45 44.41 44.53                                           0.218 0.226 
1198 NGC 7679                     0.0171000 0.035 0.028  0.339  0.883   8.875   8.666  10.830   9.002  2.960  1.101  0.379 (W,W,H,A,H)    43.31 43.08 43.75 43.90 44.40 44.28 44.18 44.05 43.37 42.79 42.18 0.571 0.670 
1202 UGC 12741                    0.0174000 0.013 0.008  0.023  0.052   0.461   0.538           1.078  0.516  0.248  0.086 (W,W,H,A,H)    42.89 42.56 42.60 42.68 43.13 43.09       43.14 42.63 42.16 41.55 0.272 0.285 
1203 2MASX J23435956+0538233      0.0560000 0.005 0.008  0.037  0.122                                                      (W,W,X,X,X)    43.52 43.58 43.84 44.09                                           0.346 0.443 
1204 2MASX J23444387-4243124      0.5975000 0.002 0.002  0.021  0.090           0.430                                      (W,W,X,A,X)    45.39 45.32 45.90 46.26       46.33                               0.203 0.217 
1206 PKS 2349-01                  0.1740000 0.019 0.024  0.034  0.082   0.230                                              (W,W,If,X,X)   45.14 45.12 44.85 44.97 44.95                                     0.219 0.227 
1210 PKS 2356-61                  0.0963000 0.003 0.003  0.011  0.045                                                      (W,W,X,X,X)    43.75 43.67 43.81 44.16                                           0.239 0.279 

